Large-scale 3D mapping of the intergalactic medium using the Lyman Alpha Forest

Maps of the large-scale structure of the Universe at redshifts 2-4 can be made with the Lyman-alpha forest which are complementary to low redshift galaxy surveys. We apply the Wiener interpolation method of Caucci et al. to construct three-dimensional maps from sets of Lyman-alpha forest spectra taken from cosmological hydrodynamic simulations. We mimic some current and future quasar redshift surveys (BOSS, eBOSS and MS-DESI) by choosing similar sightline densities. We use these appropriate subsets of the Lyman-alpha absorption sightlines to reconstruct the full three dimensional Lyman-alpha flux field and perform comparisons between the true and the reconstructed fields. We study global statistical properties of the intergalactic medium (IGM) maps with auto-correlation and cross-correlation analysis, slice plots, local peaks and point by point scatter. We find that both the density field and the statistical proper- ties of the IGM are recovered well enough that the resulting IGM maps can be meaningfully considered to represent large-scale maps of the Universe in agreement with Caucci et al., on larger scales and for sparser sightlines than had been tested previously. Quantitatively, for sightline parameters comparable to current and near future surveys the correlation coefficient between true and reconstructed fields is r > 0.9 on scales > 30 h^-1 Mpc. The properties of the maps are relatively insensitive to the precise form of the covariance matrix used. The final BOSS quasar Lyman-alpha forest sample will allow maps to be made with a resolution of ~ 30 h^-1 Mpc over a volume of ~ 15 h^-3 Gpc^3 between redshifts 1.9 and 2.3.

==> figures/correlation/fullCube/auto/z2_nlos1000_noiseless.txt <==
  1.000000000000  0.000392588359
  2.000000000000  0.000392588359
  3.000000000000  0.000392588359
  4.000000000000  0.000392588359
  5.000000000000  0.000392588359
  6.000000000000  0.000392588359
  7.000000000000  0.000392588359
  8.000000000000  0.000392588359
  9.000000000000  0.000392588359
 10.000000000000  0.000276867518
 11.000000000000  0.000276867518
 12.000000000000  0.000276867518
 13.000000000000  0.000276867518
 14.000000000000  0.000214738313
 15.000000000000  0.000214738313
 16.000000000000  0.000214738313
 17.000000000000  0.000191594257
 18.000000000000  0.000191594257
 19.000000000000  0.000184720997
 20.000000000000  0.000184720997
 21.000000000000  0.000159645827
 22.000000000000  0.000159645827
 23.000000000000  0.000145378708
 24.000000000000  0.000145378708
 25.000000000000  0.000145378708
 26.000000000000  0.000145378708
 27.000000000000  0.000136842447
 28.000000000000  0.000124170077
 29.000000000000  0.000124170077
 30.000000000000  0.000120708719
 31.000000000000  0.000118449011
 32.000000000000  0.000118449011
 33.000000000000  0.000115974568
 34.000000000000  0.000111228158
 35.000000000000  0.000105530870
 36.000000000000  0.000105530870
 37.000000000000  0.000105530870
 38.000000000000  0.000104526674
 39.000000000000  0.000099361957
 40.000000000000  0.000096203526
 41.000000000000  0.000094154959
 42.000000000000  0.000092854554
 43.000000000000  0.000090626903
 44.000000000000  0.000088660779
 45.000000000000  0.000088660779
 46.000000000000  0.000087832788
 47.000000000000  0.000085137361
 48.000000000000  0.000080954740
 49.000000000000  0.000079034550
 50.000000000000  0.000079034550
 51.000000000000  0.000074921227
 52.000000000000  0.000074921227
 53.000000000000  0.000074293187
 54.000000000000  0.000073508337
 55.000000000000  0.000071715546
 56.000000000000  0.000069286128
 57.000000000000  0.000068412121
 58.000000000000  0.000066887119
 59.000000000000  0.000066480914
 60.000000000000  0.000064120539
 61.000000000000  0.000063274476
 62.000000000000  0.000063057500
 63.000000000000  0.000062163202
 64.000000000000  0.000061415908
 65.000000000000  0.000061206099
 66.000000000000  0.000059307817
 67.000000000000  0.000059035461
 68.000000000000  0.000058080824
 69.000000000000  0.000057069489
 70.000000000000  0.000056680520
 71.000000000000  0.000056023246
 72.000000000000  0.000055332112
 73.000000000000  0.000054779253
 74.000000000000  0.000054347603
 75.000000000000  0.000053646793
 76.000000000000  0.000052831580
 77.000000000000  0.000052433686
 78.000000000000  0.000051373643
 79.000000000000  0.000051068367
 80.000000000000  0.000050999771
 81.000000000000  0.000050056824
 82.000000000000  0.000049433638
 83.000000000000  0.000049202909
 84.000000000000  0.000048644005
 85.000000000000  0.000047865816
 86.000000000000  0.000047299725
 87.000000000000  0.000046633588
 88.000000000000  0.000046113451
 89.000000000000  0.000045377243
 90.000000000000  0.000045106001
 91.000000000000  0.000044651315
 92.000000000000  0.000044466989
 93.000000000000  0.000043819353
 94.000000000000  0.000042800381
 95.000000000000  0.000042536920
 96.000000000000  0.000042092139
 97.000000000000  0.000041723956
 98.000000000000  0.000040796254
 99.000000000000  0.000040479303
100.000000000000  0.000040090964
101.000000000000  0.000039606318
102.000000000000  0.000039282730
103.000000000000  0.000038558166
104.000000000000  0.000038374538
105.000000000000  0.000037599305
106.000000000000  0.000037069761
107.000000000000  0.000036495412
108.000000000000  0.000035911661
109.000000000000  0.000035548209
110.000000000000  0.000035076991
111.000000000000  0.000034481297
112.000000000000  0.000034367033
113.000000000000  0.000033415448
114.000000000000  0.000032654426
115.000000000000  0.000032475131
116.000000000000  0.000031670936
117.000000000000  0.000031319635
118.000000000000  0.000031229340
119.000000000000  0.000030312132
120.000000000000  0.000029660960
121.000000000000  0.000029445769
122.000000000000  0.000028710269
123.000000000000  0.000028023378
124.000000000000  0.000027888898
125.000000000000  0.000027195011
126.000000000000  0.000026643390
127.000000000000  0.000025926513
128.000000000000  0.000025474436
129.000000000000  0.000025378600
130.000000000000  0.000024725629
131.000000000000  0.000024039042
132.000000000000  0.000023623007
133.000000000000  0.000023298882
134.000000000000  0.000022803406
135.000000000000  0.000022264538
136.000000000000  0.000021866724
137.000000000000  0.000021541868
138.000000000000  0.000021092544
139.000000000000  0.000020609035
140.000000000000  0.000020255019
141.000000000000  0.000019886672
142.000000000000  0.000019382650
143.000000000000  0.000018926178
144.000000000000  0.000018615378
145.000000000000  0.000018237361
146.000000000000  0.000017730486
147.000000000000  0.000017476869
148.000000000000  0.000017145249
149.000000000000  0.000016934395
150.000000000000  0.000016449129
151.000000000000  0.000016179321
152.000000000000  0.000015718900
153.000000000000  0.000015284168
154.000000000000  0.000015054800
155.000000000000  0.000014767802
156.000000000000  0.000014453569
157.000000000000  0.000014300896
158.000000000000  0.000014007750
159.000000000000  0.000013614442
160.000000000000  0.000013276530
161.000000000000  0.000012878621
162.000000000000  0.000012680705
163.000000000000  0.000012338738
164.000000000000  0.000012094387
165.000000000000  0.000011848712
166.000000000000  0.000011573300
167.000000000000  0.000011363733
168.000000000000  0.000010953314
169.000000000000  0.000010638243
170.000000000000  0.000010507442
171.000000000000  0.000010277909
172.000000000000  0.000009895138
173.000000000000  0.000009677143
174.000000000000  0.000009473017
175.000000000000  0.000009209357
176.000000000000  0.000008958873
177.000000000000  0.000008659727
178.000000000000  0.000008328037
179.000000000000  0.000008052309
180.000000000000  0.000007697622
181.000000000000  0.000007479098
182.000000000000  0.000007291989
183.000000000000  0.000007018747
184.000000000000  0.000006779191
185.000000000000  0.000006534010
186.000000000000  0.000006323318
187.000000000000  0.000006018469
188.000000000000  0.000005776008
189.000000000000  0.000005546593
190.000000000000  0.000005222400
191.000000000000  0.000005009896
192.000000000000  0.000004659864
193.000000000000  0.000004521766
194.000000000000  0.000004350910
195.000000000000  0.000004203098
196.000000000000  0.000003892516
197.000000000000  0.000003637131
198.000000000000  0.000003236824
199.000000000000  0.000003072513
200.000000000000  0.000002715263


==> figures/correlation/fullCube/auto/z2_nlos200_noiseless.txt <==
  1.000000000000  0.000068898231
  2.000000000000  0.000068898231
  3.000000000000  0.000068898231
  4.000000000000  0.000068898231
  5.000000000000  0.000068898231
  6.000000000000  0.000068898231
  7.000000000000  0.000068898231
  8.000000000000  0.000068898231
  9.000000000000  0.000068898231
 10.000000000000  0.000067380075
 11.000000000000  0.000067380075
 12.000000000000  0.000067380075
 13.000000000000  0.000067380075
 14.000000000000  0.000066185133
 15.000000000000  0.000066185133
 16.000000000000  0.000066185133
 17.000000000000  0.000065527232
 18.000000000000  0.000065527232
 19.000000000000  0.000064811246
 20.000000000000  0.000064811246
 21.000000000000  0.000062903872
 22.000000000000  0.000062903872
 23.000000000000  0.000061757285
 24.000000000000  0.000061757285
 25.000000000000  0.000061757285
 26.000000000000  0.000061757285
 27.000000000000  0.000061002501
 28.000000000000  0.000059441332
 29.000000000000  0.000059441332
 30.000000000000  0.000058306335
 31.000000000000  0.000057375601
 32.000000000000  0.000057375601
 33.000000000000  0.000057106280
 34.000000000000  0.000056176968
 35.000000000000  0.000054719261
 36.000000000000  0.000054719261
 37.000000000000  0.000054719261
 38.000000000000  0.000054465733
 39.000000000000  0.000052925732
 40.000000000000  0.000051921311
 41.000000000000  0.000051377844
 42.000000000000  0.000050760706
 43.000000000000  0.000049693281
 44.000000000000  0.000049265963
 45.000000000000  0.000049265963
 46.000000000000  0.000048771877
 47.000000000000  0.000048098106
 48.000000000000  0.000046681941
 49.000000000000  0.000046087300
 50.000000000000  0.000046087300
 51.000000000000  0.000044190154
 52.000000000000  0.000044190154
 53.000000000000  0.000044018801
 54.000000000000  0.000043346345
 55.000000000000  0.000042724896
 56.000000000000  0.000041742544
 57.000000000000  0.000041339947
 58.000000000000  0.000040462735
 59.000000000000  0.000040123793
 60.000000000000  0.000039064549
 61.000000000000  0.000038431171
 62.000000000000  0.000038180756
 63.000000000000  0.000037544906
 64.000000000000  0.000037100401
 65.000000000000  0.000037040466
 66.000000000000  0.000035812626
 67.000000000000  0.000035383356
 68.000000000000  0.000034618389
 69.000000000000  0.000033893593
 70.000000000000  0.000033594244
 71.000000000000  0.000033088981
 72.000000000000  0.000032613014
 73.000000000000  0.000032206580
 74.000000000000  0.000031649915
 75.000000000000  0.000030996152
 76.000000000000  0.000030434613
 77.000000000000  0.000030025574
 78.000000000000  0.000029270512
 79.000000000000  0.000029074452
 80.000000000000  0.000028831798
 81.000000000000  0.000028031385
 82.000000000000  0.000027526760
 83.000000000000  0.000027344570
 84.000000000000  0.000026806925
 85.000000000000  0.000026247469
 86.000000000000  0.000025848410
 87.000000000000  0.000025373333
 88.000000000000  0.000024788170
 89.000000000000  0.000024193663
 90.000000000000  0.000024045474
 91.000000000000  0.000023729258
 92.000000000000  0.000023499862
 93.000000000000  0.000022951681
 94.000000000000  0.000022185119
 95.000000000000  0.000021966463
 96.000000000000  0.000021465098
 97.000000000000  0.000021182304
 98.000000000000  0.000020607992
 99.000000000000  0.000020352769
100.000000000000  0.000020027934
101.000000000000  0.000019578350
102.000000000000  0.000019296784
103.000000000000  0.000018847242
104.000000000000  0.000018723957
105.000000000000  0.000018067570
106.000000000000  0.000017751621
107.000000000000  0.000017309518
108.000000000000  0.000016903744
109.000000000000  0.000016644151
110.000000000000  0.000016341525
111.000000000000  0.000016010714
112.000000000000  0.000015957074
113.000000000000  0.000015351446
114.000000000000  0.000014835215
115.000000000000  0.000014718005
116.000000000000  0.000014213316
117.000000000000  0.000013962565
118.000000000000  0.000013922102
119.000000000000  0.000013477391
120.000000000000  0.000013080481
121.000000000000  0.000012908038
122.000000000000  0.000012531951
123.000000000000  0.000012138105
124.000000000000  0.000012049801
125.000000000000  0.000011711517
126.000000000000  0.000011420785
127.000000000000  0.000011014022
128.000000000000  0.000010773276
129.000000000000  0.000010723613
130.000000000000  0.000010361562
131.000000000000  0.000010078648
132.000000000000  0.000009857697
133.000000000000  0.000009658244
134.000000000000  0.000009370430
135.000000000000  0.000009083489
136.000000000000  0.000008904718
137.000000000000  0.000008770315
138.000000000000  0.000008565856
139.000000000000  0.000008316721
140.000000000000  0.000008109789
141.000000000000  0.000007921868
142.000000000000  0.000007655318
143.000000000000  0.000007450157
144.000000000000  0.000007312568
145.000000000000  0.000007151550
146.000000000000  0.000006897102
147.000000000000  0.000006784793
148.000000000000  0.000006604345
149.000000000000  0.000006505205
150.000000000000  0.000006281484
151.000000000000  0.000006147628
152.000000000000  0.000005946955
153.000000000000  0.000005745239
154.000000000000  0.000005627821
155.000000000000  0.000005514569
156.000000000000  0.000005362443
157.000000000000  0.000005309620
158.000000000000  0.000005199040
159.000000000000  0.000005023689
160.000000000000  0.000004897813
161.000000000000  0.000004714079
162.000000000000  0.000004641618
163.000000000000  0.000004498005
164.000000000000  0.000004417192
165.000000000000  0.000004311822
166.000000000000  0.000004204977
167.000000000000  0.000004124507
168.000000000000  0.000003991748
169.000000000000  0.000003891304
170.000000000000  0.000003848139
171.000000000000  0.000003778443
172.000000000000  0.000003636210
173.000000000000  0.000003564102
174.000000000000  0.000003489675
175.000000000000  0.000003422327
176.000000000000  0.000003344475
177.000000000000  0.000003268519
178.000000000000  0.000003176042
179.000000000000  0.000003105817
180.000000000000  0.000003008311
181.000000000000  0.000002945272
182.000000000000  0.000002895262
183.000000000000  0.000002841695
184.000000000000  0.000002795769
185.000000000000  0.000002726694
186.000000000000  0.000002682597
187.000000000000  0.000002598918
188.000000000000  0.000002553524
189.000000000000  0.000002496134
190.000000000000  0.000002436594
191.000000000000  0.000002395808
192.000000000000  0.000002306902
193.000000000000  0.000002268469
194.000000000000  0.000002232052
195.000000000000  0.000002198599
196.000000000000  0.000002152737
197.000000000000  0.000002117205
198.000000000000  0.000002042204
199.000000000000  0.000002011247
200.000000000000  0.000001939344


==> figures/correlation/fullCube/auto/z3_nlos200_noiseless.txt <==
  1.000000000000  0.000170599424
  2.000000000000  0.000170599424
  3.000000000000  0.000170599424
  4.000000000000  0.000170599424
  5.000000000000  0.000170599424
  6.000000000000  0.000170599424
  7.000000000000  0.000170599424
  8.000000000000  0.000170599424
  9.000000000000  0.000170599424
 10.000000000000  0.000166803479
 11.000000000000  0.000166803479
 12.000000000000  0.000166803479
 13.000000000000  0.000166803479
 14.000000000000  0.000163810721
 15.000000000000  0.000163810721
 16.000000000000  0.000163810721
 17.000000000000  0.000162160763
 18.000000000000  0.000162160763
 19.000000000000  0.000160363974
 20.000000000000  0.000160363974
 21.000000000000  0.000155573099
 22.000000000000  0.000155573099
 23.000000000000  0.000152689468
 24.000000000000  0.000152689468
 25.000000000000  0.000152689468
 26.000000000000  0.000152689468
 27.000000000000  0.000150788874
 28.000000000000  0.000146862128
 29.000000000000  0.000146862128
 30.000000000000  0.000144022698
 31.000000000000  0.000141688140
 32.000000000000  0.000141688140
 33.000000000000  0.000141006078
 34.000000000000  0.000138667588
 35.000000000000  0.000134993286
 36.000000000000  0.000134993286
 37.000000000000  0.000134993286
 38.000000000000  0.000134363857
 39.000000000000  0.000130502814
 40.000000000000  0.000127987733
 41.000000000000  0.000126612033
 42.000000000000  0.000125066424
 43.000000000000  0.000122386852
 44.000000000000  0.000121300760
 45.000000000000  0.000121300760
 46.000000000000  0.000120054708
 47.000000000000  0.000118365298
 48.000000000000  0.000114818530
 49.000000000000  0.000113337591
 50.000000000000  0.000113337591
 51.000000000000  0.000108578803
 52.000000000000  0.000108578803
 53.000000000000  0.000108144597
 54.000000000000  0.000106448845
 55.000000000000  0.000104878161
 56.000000000000  0.000102407728
 57.000000000000  0.000101419821
 58.000000000000  0.000099227690
 59.000000000000  0.000098390461
 60.000000000000  0.000095736736
 61.000000000000  0.000094128712
 62.000000000000  0.000093506037
 63.000000000000  0.000091901910
 64.000000000000  0.000090792863
 65.000000000000  0.000090639357
 66.000000000000  0.000087569699
 67.000000000000  0.000086504371
 68.000000000000  0.000084594125
 69.000000000000  0.000082791204
 70.000000000000  0.000082034536
 71.000000000000  0.000080775588
 72.000000000000  0.000079587716
 73.000000000000  0.000078557365
 74.000000000000  0.000077162216
 75.000000000000  0.000075540805
 76.000000000000  0.000074145886
 77.000000000000  0.000073131292
 78.000000000000  0.000071255070
 79.000000000000  0.000070771212
 80.000000000000  0.000070168260
 81.000000000000  0.000068171617
 82.000000000000  0.000066907933
 83.000000000000  0.000066449115
 84.000000000000  0.000065115097
 85.000000000000  0.000063743513
 86.000000000000  0.000062760657
 87.000000000000  0.000061585593
 88.000000000000  0.000060128795
 89.000000000000  0.000058663924
 90.000000000000  0.000058295039
 91.000000000000  0.000057513673
 92.000000000000  0.000056943718
 93.000000000000  0.000055585627
 94.000000000000  0.000053700205
 95.000000000000  0.000053164016
 96.000000000000  0.000051939935
 97.000000000000  0.000051245297
 98.000000000000  0.000049834501
 99.000000000000  0.000049212121
100.000000000000  0.000048402439
101.000000000000  0.000047297395
102.000000000000  0.000046612518
103.000000000000  0.000045506295
104.000000000000  0.000045206699
105.000000000000  0.000043614547
106.000000000000  0.000042839347
107.000000000000  0.000041763009
108.000000000000  0.000040769952
109.000000000000  0.000040135173
110.000000000000  0.000039396584
111.000000000000  0.000038591017
112.000000000000  0.000038459345
113.000000000000  0.000036992251
114.000000000000  0.000035739477
115.000000000000  0.000035456570
116.000000000000  0.000034229974
117.000000000000  0.000033627304
118.000000000000  0.000033531932
119.000000000000  0.000032451901
120.000000000000  0.000031480940
121.000000000000  0.000031067434
122.000000000000  0.000030160908
123.000000000000  0.000029215107
124.000000000000  0.000029003645
125.000000000000  0.000028191254
126.000000000000  0.000027487128
127.000000000000  0.000026506721
128.000000000000  0.000025927778
129.000000000000  0.000025804805
130.000000000000  0.000024935537
131.000000000000  0.000024259771
132.000000000000  0.000023731421
133.000000000000  0.000023251835
134.000000000000  0.000022564702
135.000000000000  0.000021877783
136.000000000000  0.000021448138
137.000000000000  0.000021131646
138.000000000000  0.000020637326
139.000000000000  0.000020044372
140.000000000000  0.000019547020
141.000000000000  0.000019099746
142.000000000000  0.000018470613
143.000000000000  0.000017984910
144.000000000000  0.000017658858
145.000000000000  0.000017279658
146.000000000000  0.000016670074
147.000000000000  0.000016401238
148.000000000000  0.000015971604
149.000000000000  0.000015738765
150.000000000000  0.000015214356
151.000000000000  0.000014902372
152.000000000000  0.000014431368
153.000000000000  0.000013952289
154.000000000000  0.000013676741
155.000000000000  0.000013413861
156.000000000000  0.000013053670
157.000000000000  0.000012931841
158.000000000000  0.000012673302
159.000000000000  0.000012260466
160.000000000000  0.000011968770
161.000000000000  0.000011544167
162.000000000000  0.000011376362
163.000000000000  0.000011042675
164.000000000000  0.000010858634
165.000000000000  0.000010612229
166.000000000000  0.000010361060
167.000000000000  0.000010171164
168.000000000000  0.000009867705
169.000000000000  0.000009641510
170.000000000000  0.000009544257
171.000000000000  0.000009388539
172.000000000000  0.000009059193
173.000000000000  0.000008894423
174.000000000000  0.000008720159
175.000000000000  0.000008568679
176.000000000000  0.000008388459
177.000000000000  0.000008219874
178.000000000000  0.000008011709
179.000000000000  0.000007850413
180.000000000000  0.000007630711
181.000000000000  0.000007488611
182.000000000000  0.000007375898
183.000000000000  0.000007259850
184.000000000000  0.000007157980
185.000000000000  0.000006996608
186.000000000000  0.000006897105
187.000000000000  0.000006708259
188.000000000000  0.000006610345
189.000000000000  0.000006482843
190.000000000000  0.000006355085
191.000000000000  0.000006265830
192.000000000000  0.000006063732
193.000000000000  0.000005975057
194.000000000000  0.000005893633
195.000000000000  0.000005820462
196.000000000000  0.000005722427
197.000000000000  0.000005646414
198.000000000000  0.000005480961
199.000000000000  0.000005410627
200.000000000000  0.000005249934


==> figures/correlation/fullCube/cross/z2_nlos1000_noiseless.txt <==
  1.000000000000  0.000398502773
  2.000000000000  0.000398502773
  3.000000000000  0.000398502773
  4.000000000000  0.000398502773
  5.000000000000  0.000398502773
  6.000000000000  0.000398502773
  7.000000000000  0.000398502773
  8.000000000000  0.000398502773
  9.000000000000  0.000398502773
 10.000000000000  0.000289312529
 11.000000000000  0.000289312529
 12.000000000000  0.000289312529
 13.000000000000  0.000289312529
 14.000000000000  0.000230283189
 15.000000000000  0.000230283189
 16.000000000000  0.000230283189
 17.000000000000  0.000208080038
 18.000000000000  0.000208080038
 19.000000000000  0.000202077445
 20.000000000000  0.000202077445
 21.000000000000  0.000178576145
 22.000000000000  0.000178576145
 23.000000000000  0.000164672365
 24.000000000000  0.000164672365
 25.000000000000  0.000164672365
 26.000000000000  0.000164672365
 27.000000000000  0.000156346750
 28.000000000000  0.000143747209
 29.000000000000  0.000143747209
 30.000000000000  0.000140425377
 31.000000000000  0.000138010019
 32.000000000000  0.000138010019
 33.000000000000  0.000135415307
 34.000000000000  0.000130479775
 35.000000000000  0.000124144506
 36.000000000000  0.000124144506
 37.000000000000  0.000124144506
 38.000000000000  0.000123159152
 39.000000000000  0.000117451784
 40.000000000000  0.000114047127
 41.000000000000  0.000111762137
 42.000000000000  0.000110221915
 43.000000000000  0.000107473692
 44.000000000000  0.000105286072
 45.000000000000  0.000105286072
 46.000000000000  0.000104170392
 47.000000000000  0.000101446887
 48.000000000000  0.000096960426
 49.000000000000  0.000094889994
 50.000000000000  0.000094889994
 51.000000000000  0.000090025042
 52.000000000000  0.000090025042
 53.000000000000  0.000089419162
 54.000000000000  0.000088387944
 55.000000000000  0.000086469704
 56.000000000000  0.000083809342
 57.000000000000  0.000082882763
 58.000000000000  0.000081034705
 59.000000000000  0.000080511834
 60.000000000000  0.000077919835
 61.000000000000  0.000076986762
 62.000000000000  0.000076639963
 63.000000000000  0.000075545433
 64.000000000000  0.000074624167
 65.000000000000  0.000074411723
 66.000000000000  0.000072207972
 67.000000000000  0.000071880898
 68.000000000000  0.000070722154
 69.000000000000  0.000069454858
 70.000000000000  0.000068957895
 71.000000000000  0.000068098086
 72.000000000000  0.000067219592
 73.000000000000  0.000066565791
 74.000000000000  0.000065958467
 75.000000000000  0.000065065712
 76.000000000000  0.000064100326
 77.000000000000  0.000063574821
 78.000000000000  0.000062294441
 79.000000000000  0.000061947181
 80.000000000000  0.000061815827
 81.000000000000  0.000060676956
 82.000000000000  0.000059907429
 83.000000000000  0.000059633599
 84.000000000000  0.000058978862
 85.000000000000  0.000058143506
 86.000000000000  0.000057530628
 87.000000000000  0.000056792088
 88.000000000000  0.000056116189
 89.000000000000  0.000055263131
 90.000000000000  0.000054966715
 91.000000000000  0.000054435439
 92.000000000000  0.000054171463
 93.000000000000  0.000053353317
 94.000000000000  0.000052153418
 95.000000000000  0.000051840460
 96.000000000000  0.000051254159
 97.000000000000  0.000050825046
 98.000000000000  0.000049758039
 99.000000000000  0.000049359648
100.000000000000  0.000048851578
101.000000000000  0.000048222090
102.000000000000  0.000047826595
103.000000000000  0.000046909740
104.000000000000  0.000046672560
105.000000000000  0.000045694808
106.000000000000  0.000045074930
107.000000000000  0.000044334043
108.000000000000  0.000043610345
109.000000000000  0.000043156365
110.000000000000  0.000042591270
111.000000000000  0.000041894508
112.000000000000  0.000041757378
113.000000000000  0.000040613981
114.000000000000  0.000039670977
115.000000000000  0.000039445660
116.000000000000  0.000038439074
117.000000000000  0.000037988041
118.000000000000  0.000037875509
119.000000000000  0.000036794714
120.000000000000  0.000035977777
121.000000000000  0.000035685286
122.000000000000  0.000034825963
123.000000000000  0.000033988644
124.000000000000  0.000033810383
125.000000000000  0.000032979045
126.000000000000  0.000032295264
127.000000000000  0.000031389162
128.000000000000  0.000030823409
129.000000000000  0.000030706002
130.000000000000  0.000029849440
131.000000000000  0.000029053390
132.000000000000  0.000028526123
133.000000000000  0.000028115646
134.000000000000  0.000027485016
135.000000000000  0.000026807562
136.000000000000  0.000026343963
137.000000000000  0.000025978647
138.000000000000  0.000025443715
139.000000000000  0.000024850496
140.000000000000  0.000024397746
141.000000000000  0.000023954300
142.000000000000  0.000023315436
143.000000000000  0.000022789276
144.000000000000  0.000022425093
145.000000000000  0.000021998604
146.000000000000  0.000021357640
147.000000000000  0.000021059082
148.000000000000  0.000020636996
149.000000000000  0.000020378099
150.000000000000  0.000019782619
151.000000000000  0.000019422216
152.000000000000  0.000018874954
153.000000000000  0.000018318286
154.000000000000  0.000018032859
155.000000000000  0.000017674721
156.000000000000  0.000017257268
157.000000000000  0.000017062317
158.000000000000  0.000016689501
159.000000000000  0.000016181258
160.000000000000  0.000015768107
161.000000000000  0.000015240638
162.000000000000  0.000014992834
163.000000000000  0.000014543022
164.000000000000  0.000014232381
165.000000000000  0.000013889078
166.000000000000  0.000013554013
167.000000000000  0.000013282240
168.000000000000  0.000012772836
169.000000000000  0.000012382908
170.000000000000  0.000012198104
171.000000000000  0.000011920608
172.000000000000  0.000011436741
173.000000000000  0.000011155734
174.000000000000  0.000010909843
175.000000000000  0.000010592585
176.000000000000  0.000010266214
177.000000000000  0.000009902382
178.000000000000  0.000009518671
179.000000000000  0.000009185819
180.000000000000  0.000008739128
181.000000000000  0.000008455994
182.000000000000  0.000008217487
183.000000000000  0.000007890258
184.000000000000  0.000007591141
185.000000000000  0.000007286729
186.000000000000  0.000007031438
187.000000000000  0.000006656929
188.000000000000  0.000006368452
189.000000000000  0.000006076357
190.000000000000  0.000005679929
191.000000000000  0.000005420817
192.000000000000  0.000004990513
193.000000000000  0.000004814775
194.000000000000  0.000004600900
195.000000000000  0.000004402437
196.000000000000  0.000004026820
197.000000000000  0.000003719205
198.000000000000  0.000003213847
199.000000000000  0.000003012475
200.000000000000  0.000002556482


==> figures/correlation/fullCube/cross/z2_nlos200_noiseless.txt <==
  1.000000000000  0.000070633662
  2.000000000000  0.000070633662
  3.000000000000  0.000070633662
  4.000000000000  0.000070633662
  5.000000000000  0.000070633662
  6.000000000000  0.000070633662
  7.000000000000  0.000070633662
  8.000000000000  0.000070633662
  9.000000000000  0.000070633662
 10.000000000000  0.000063924867
 11.000000000000  0.000063924867
 12.000000000000  0.000063924867
 13.000000000000  0.000063924867
 14.000000000000  0.000059160400
 15.000000000000  0.000059160400
 16.000000000000  0.000059160400
 17.000000000000  0.000056812060
 18.000000000000  0.000056812060
 19.000000000000  0.000055639708
 20.000000000000  0.000055639708
 21.000000000000  0.000051700386
 22.000000000000  0.000051700386
 23.000000000000  0.000049148633
 24.000000000000  0.000049148633
 25.000000000000  0.000049148633
 26.000000000000  0.000049148633
 27.000000000000  0.000047854668
 28.000000000000  0.000045586713
 29.000000000000  0.000045586713
 30.000000000000  0.000044753069
 31.000000000000  0.000043903933
 32.000000000000  0.000043903933
 33.000000000000  0.000043446179
 34.000000000000  0.000042391166
 35.000000000000  0.000040745450
 36.000000000000  0.000040745450
 37.000000000000  0.000040745450
 38.000000000000  0.000040602126
 39.000000000000  0.000039277208
 40.000000000000  0.000038485287
 41.000000000000  0.000037830462
 42.000000000000  0.000037345060
 43.000000000000  0.000036544709
 44.000000000000  0.000035989021
 45.000000000000  0.000035989021
 46.000000000000  0.000035579043
 47.000000000000  0.000034920659
 48.000000000000  0.000033699258
 49.000000000000  0.000033250631
 50.000000000000  0.000033250631
 51.000000000000  0.000031779270
 52.000000000000  0.000031779270
 53.000000000000  0.000031595453
 54.000000000000  0.000031066004
 55.000000000000  0.000030429949
 56.000000000000  0.000029650873
 57.000000000000  0.000029463206
 58.000000000000  0.000028919999
 59.000000000000  0.000028762680
 60.000000000000  0.000028024027
 61.000000000000  0.000027506534
 62.000000000000  0.000027394390
 63.000000000000  0.000026953633
 64.000000000000  0.000026710994
 65.000000000000  0.000026638112
 66.000000000000  0.000025961879
 67.000000000000  0.000025809669
 68.000000000000  0.000025432653
 69.000000000000  0.000025126079
 70.000000000000  0.000024935765
 71.000000000000  0.000024677246
 72.000000000000  0.000024443440
 73.000000000000  0.000024182588
 74.000000000000  0.000023909303
 75.000000000000  0.000023664506
 76.000000000000  0.000023407212
 77.000000000000  0.000023238891
 78.000000000000  0.000022897385
 79.000000000000  0.000022820773
 80.000000000000  0.000022739891
 81.000000000000  0.000022357668
 82.000000000000  0.000022095090
 83.000000000000  0.000021980461
 84.000000000000  0.000021760692
 85.000000000000  0.000021541234
 86.000000000000  0.000021380973
 87.000000000000  0.000021159221
 88.000000000000  0.000020889680
 89.000000000000  0.000020655200
 90.000000000000  0.000020572525
 91.000000000000  0.000020433301
 92.000000000000  0.000020341911
 93.000000000000  0.000020100176
 94.000000000000  0.000019736352
 95.000000000000  0.000019636240
 96.000000000000  0.000019460660
 97.000000000000  0.000019335409
 98.000000000000  0.000019055584
 99.000000000000  0.000018950672
100.000000000000  0.000018768716
101.000000000000  0.000018558243
102.000000000000  0.000018441947
103.000000000000  0.000018188891
104.000000000000  0.000018119668
105.000000000000  0.000017811654
106.000000000000  0.000017623364
107.000000000000  0.000017380159
108.000000000000  0.000017153873
109.000000000000  0.000017001586
110.000000000000  0.000016821219
111.000000000000  0.000016621115
112.000000000000  0.000016576364
113.000000000000  0.000016181399
114.000000000000  0.000015835982
115.000000000000  0.000015761827
116.000000000000  0.000015425640
117.000000000000  0.000015262098
118.000000000000  0.000015231699
119.000000000000  0.000014899172
120.000000000000  0.000014611732
121.000000000000  0.000014500459
122.000000000000  0.000014190280
123.000000000000  0.000013900566
124.000000000000  0.000013836732
125.000000000000  0.000013562133
126.000000000000  0.000013330512
127.000000000000  0.000013016958
128.000000000000  0.000012828734
129.000000000000  0.000012782313
130.000000000000  0.000012491182
131.000000000000  0.000012229217
132.000000000000  0.000012047392
133.000000000000  0.000011894072
134.000000000000  0.000011649138
135.000000000000  0.000011400914
136.000000000000  0.000011231154
137.000000000000  0.000011105912
138.000000000000  0.000010904356
139.000000000000  0.000010685222
140.000000000000  0.000010504731
141.000000000000  0.000010331746
142.000000000000  0.000010079613
143.000000000000  0.000009871785
144.000000000000  0.000009733286
145.000000000000  0.000009565622
146.000000000000  0.000009307029
147.000000000000  0.000009183297
148.000000000000  0.000009003649
149.000000000000  0.000008897475
150.000000000000  0.000008648606
151.000000000000  0.000008495746
152.000000000000  0.000008273519
153.000000000000  0.000008041429
154.000000000000  0.000007916386
155.000000000000  0.000007770465
156.000000000000  0.000007586779
157.000000000000  0.000007516448
158.000000000000  0.000007363124
159.000000000000  0.000007155703
160.000000000000  0.000006984542
161.000000000000  0.000006749233
162.000000000000  0.000006639920
163.000000000000  0.000006442739
164.000000000000  0.000006317339
165.000000000000  0.000006176639
166.000000000000  0.000006035066
167.000000000000  0.000005912307
168.000000000000  0.000005701207
169.000000000000  0.000005539483
170.000000000000  0.000005464412
171.000000000000  0.000005350035
172.000000000000  0.000005139752
173.000000000000  0.000005018365
174.000000000000  0.000004905439
175.000000000000  0.000004773294
176.000000000000  0.000004633568
177.000000000000  0.000004484690
178.000000000000  0.000004332105
179.000000000000  0.000004214915
180.000000000000  0.000004030253
181.000000000000  0.000003915148
182.000000000000  0.000003815639
183.000000000000  0.000003693564
184.000000000000  0.000003584989
185.000000000000  0.000003467098
186.000000000000  0.000003375438
187.000000000000  0.000003227562
188.000000000000  0.000003116152
189.000000000000  0.000003001381
190.000000000000  0.000002855488
191.000000000000  0.000002759906
192.000000000000  0.000002587467
193.000000000000  0.000002518537
194.000000000000  0.000002437566
195.000000000000  0.000002361046
196.000000000000  0.000002220289
197.000000000000  0.000002101022
198.000000000000  0.000001908720
199.000000000000  0.000001832074
200.000000000000  0.000001646166



==> figures/correlation/fullCube/cross/z3_nlos200_noiseless.txt <==
  1.000000000000  0.000172382024
  2.000000000000  0.000172382024
  3.000000000000  0.000172382024
  4.000000000000  0.000172382024
  5.000000000000  0.000172382024
  6.000000000000  0.000172382024
  7.000000000000  0.000172382024
  8.000000000000  0.000172382024
  9.000000000000  0.000172382024
 10.000000000000  0.000155377726
 11.000000000000  0.000155377726
 12.000000000000  0.000155377726
 13.000000000000  0.000155377726
 14.000000000000  0.000143188965
 15.000000000000  0.000143188965
 16.000000000000  0.000143188965
 17.000000000000  0.000137120127
 18.000000000000  0.000137120127
 19.000000000000  0.000134004643
 20.000000000000  0.000134004643
 21.000000000000  0.000123558605
 22.000000000000  0.000123558605
 23.000000000000  0.000116741079
 24.000000000000  0.000116741079
 25.000000000000  0.000116741079
 26.000000000000  0.000116741079
 27.000000000000  0.000113236776
 28.000000000000  0.000106967402
 29.000000000000  0.000106967402
 30.000000000000  0.000104526072
 31.000000000000  0.000102066330
 32.000000000000  0.000102066330
 33.000000000000  0.000100797307
 34.000000000000  0.000097876660
 35.000000000000  0.000093249245
 36.000000000000  0.000093249245
 37.000000000000  0.000093249245
 38.000000000000  0.000092880702
 39.000000000000  0.000089250542
 40.000000000000  0.000087115942
 41.000000000000  0.000085352648
 42.000000000000  0.000084065015
 43.000000000000  0.000081881538
 44.000000000000  0.000080395381
 45.000000000000  0.000080395381
 46.000000000000  0.000079282588
 47.000000000000  0.000077645025
 48.000000000000  0.000074571541
 49.000000000000  0.000073446528
 50.000000000000  0.000073446528
 51.000000000000  0.000069657529
 52.000000000000  0.000069657529
 53.000000000000  0.000069200672
 54.000000000000  0.000067837997
 55.000000000000  0.000066249834
 56.000000000000  0.000064269538
 57.000000000000  0.000063774934
 58.000000000000  0.000062356264
 59.000000000000  0.000061931922
 60.000000000000  0.000060022091
 61.000000000000  0.000058704507
 62.000000000000  0.000058402063
 63.000000000000  0.000057265221
 64.000000000000  0.000056628237
 65.000000000000  0.000056447136
 66.000000000000  0.000054639674
 67.000000000000  0.000054186846
 68.000000000000  0.000053161093
 69.000000000000  0.000052317427
 70.000000000000  0.000051835762
 71.000000000000  0.000051136686
 72.000000000000  0.000050506690
 73.000000000000  0.000049825467
 74.000000000000  0.000049113720
 75.000000000000  0.000048437788
 76.000000000000  0.000047734730
 77.000000000000  0.000047275798
 78.000000000000  0.000046377714
 79.000000000000  0.000046174213
 80.000000000000  0.000045946302
 81.000000000000  0.000044931070
 82.000000000000  0.000044247232
 83.000000000000  0.000043969149
 84.000000000000  0.000043372309
 85.000000000000  0.000042805214
 86.000000000000  0.000042391827
 87.000000000000  0.000041828896
 88.000000000000  0.000041139195
 89.000000000000  0.000040535696
 90.000000000000  0.000040338213
 91.000000000000  0.000040002688
 92.000000000000  0.000039750046
 93.000000000000  0.000039153668
 94.000000000000  0.000038295608
 95.000000000000  0.000038071549
 96.000000000000  0.000037655642
 97.000000000000  0.000037369764
 98.000000000000  0.000036724942
 99.000000000000  0.000036503914
100.000000000000  0.000036071235
101.000000000000  0.000035614573
102.000000000000  0.000035387016
103.000000000000  0.000034827043
104.000000000000  0.000034678790
105.000000000000  0.000034047774
106.000000000000  0.000033657130
107.000000000000  0.000033177280
108.000000000000  0.000032691697
109.000000000000  0.000032376430
110.000000000000  0.000031994645
111.000000000000  0.000031567016
112.000000000000  0.000031476285
113.000000000000  0.000030691036
114.000000000000  0.000029997396
115.000000000000  0.000029841527
116.000000000000  0.000029150200
117.000000000000  0.000028833670
118.000000000000  0.000028777228
119.000000000000  0.000028086537
120.000000000000  0.000027485975
121.000000000000  0.000027270855
122.000000000000  0.000026637538
123.000000000000  0.000026046311
124.000000000000  0.000025911690
125.000000000000  0.000025360172
126.000000000000  0.000024886873
127.000000000000  0.000024254924
128.000000000000  0.000023871280
129.000000000000  0.000023780199
130.000000000000  0.000023186267
131.000000000000  0.000022651889
132.000000000000  0.000022290241
133.000000000000  0.000021991475
134.000000000000  0.000021491353
135.000000000000  0.000020987433
136.000000000000  0.000020648997
137.000000000000  0.000020386469
138.000000000000  0.000019973230
139.000000000000  0.000019526990
140.000000000000  0.000019180651
141.000000000000  0.000018832463
142.000000000000  0.000018328831
143.000000000000  0.000017910495
144.000000000000  0.000017629172
145.000000000000  0.000017287308
146.000000000000  0.000016766577
147.000000000000  0.000016511442
148.000000000000  0.000016155592
149.000000000000  0.000015933095
150.000000000000  0.000015428943
151.000000000000  0.000015119927
152.000000000000  0.000014674003
153.000000000000  0.000014201712
154.000000000000  0.000013963866
155.000000000000  0.000013655948
156.000000000000  0.000013285217
157.000000000000  0.000013137147
158.000000000000  0.000012813866
159.000000000000  0.000012394293
160.000000000000  0.000012049301
161.000000000000  0.000011565212
162.000000000000  0.000011344969
163.000000000000  0.000010944397
164.000000000000  0.000010670662
165.000000000000  0.000010376749
166.000000000000  0.000010091192
167.000000000000  0.000009829559
168.000000000000  0.000009387789
169.000000000000  0.000009054069
170.000000000000  0.000008896665
171.000000000000  0.000008662042
172.000000000000  0.000008210132
173.000000000000  0.000007948040
174.000000000000  0.000007711597
175.000000000000  0.000007430357
176.000000000000  0.000007121678
177.000000000000  0.000006802264
178.000000000000  0.000006489399
179.000000000000  0.000006226663
180.000000000000  0.000005829597
181.000000000000  0.000005590088
182.000000000000  0.000005376936
183.000000000000  0.000005111475
184.000000000000  0.000004876478
185.000000000000  0.000004612251
186.000000000000  0.000004417187
187.000000000000  0.000004101030
188.000000000000  0.000003863576
189.000000000000  0.000003631729
190.000000000000  0.000003326501
191.000000000000  0.000003114653
192.000000000000  0.000002754615
193.000000000000  0.000002606040
194.000000000000  0.000002435532
195.000000000000  0.000002262423
196.000000000000  0.000001983533
197.000000000000  0.000001754279
198.000000000000  0.000001369362
199.000000000000  0.000001216885
200.000000000000  0.000000842009


==> figures/correlation/fullCube/standardized/z2_nlos1000_noiseless.txt <==
   1.0000000000000000       0.82883293854640394     
   2.0000000000000000       0.82883293854640394     
   3.0000000000000000       0.82883293854640394     
   4.0000000000000000       0.82883293854640394     
   5.0000000000000000       0.82883293854640394     
   6.0000000000000000       0.82883293854640394     
   7.0000000000000000       0.82883293854640394     
   8.0000000000000000       0.82883293854640394     
   9.0000000000000000       0.82883293854640394     
   10.000000000000000       0.84380476359321432     
   11.000000000000000       0.84380476359321432     
   12.000000000000000       0.84380476359321432     
   13.000000000000000       0.84380476359321432     
   14.000000000000000       0.85910632345396210     
   15.000000000000000       0.85910632345396210     
   16.000000000000000       0.85910632345396210     
   17.000000000000000       0.86767181668811233     
   18.000000000000000       0.86767181668811233     
   19.000000000000000       0.86876462587124992     
   20.000000000000000       0.86876462587124992     
   21.000000000000000       0.87816395389930235     
   22.000000000000000       0.87816395389930235     
   23.000000000000000       0.88624628258257465     
   24.000000000000000       0.88624628258257465     
   25.000000000000000       0.88624628258257465     
   26.000000000000000       0.88624628258257465     
   27.000000000000000       0.89054172081375005     
   28.000000000000000       0.89863565663819223     
   29.000000000000000       0.89863565663819223     
   30.000000000000000       0.90024349432686046     
   31.000000000000000       0.90183556435620382     
   32.000000000000000       0.90183556435620382     
   33.000000000000000       0.90435422324870429     
   34.000000000000000       0.90765899176851772     
   35.000000000000000       0.91242926423325788     
   36.000000000000000       0.91242926423325788     
   37.000000000000000       0.91242926423325788     
   38.000000000000000       0.91261801480204130     
   39.000000000000000       0.91632576698423285     
   40.000000000000000       0.91761959618025402     
   41.000000000000000       0.91854717496430771     
   42.000000000000000       0.91895636516627266     
   43.000000000000000       0.92029962169217849     
   44.000000000000000       0.92228454810450200     
   45.000000000000000       0.92228454810450200     
   46.000000000000000       0.92355211085019040     
   47.000000000000000       0.92510846942228575     
   48.000000000000000       0.92648593109354582     
   49.000000000000000       0.92755979122830445     
   50.000000000000000       0.92755979122830445     
   51.000000000000000       0.93003691061504390     
   52.000000000000000       0.93003691061504390     
   53.000000000000000       0.93069301298953155     
   54.000000000000000       0.93085821718513972     
   55.000000000000000       0.93293494823818790     
   56.000000000000000       0.93486261229298073     
   57.000000000000000       0.93497443444823536     
   58.000000000000000       0.93613132673693478     
   59.000000000000000       0.93583572920445535     
   60.000000000000000       0.93816712926564882     
   61.000000000000000       0.93937411533021653     
   62.000000000000000       0.93918542939115790     
   63.000000000000000       0.93998445143026110     
   64.000000000000000       0.94061369412698081     
   65.000000000000000       0.94086212139011682     
   66.000000000000000       0.94345942013715167     
   67.000000000000000       0.94371725118204097     
   68.000000000000000       0.94456350734122951     
   69.000000000000000       0.94596636057341410     
   70.000000000000000       0.94622461654005174     
   71.000000000000000       0.94654930820214611     
   72.000000000000000       0.94737794991681568     
   73.000000000000000       0.94886800207235000     
   74.000000000000000       0.94923004547609757     
   75.000000000000000       0.95042765536089258     
   76.000000000000000       0.95159344961036441     
   77.000000000000000       0.95277621157398185     
   78.000000000000000       0.95447197681317331     
   79.000000000000000       0.95506651108051377     
   80.000000000000000       0.95512994741831003     
   81.000000000000000       0.95673763150811786     
   82.000000000000000       0.95753167186550425     
   83.000000000000000       0.95759311160483340     
   84.000000000000000       0.95892825867300746     
   85.000000000000000       0.96065819434292543     
   86.000000000000000       0.96182182311760100     
   87.000000000000000       0.96301146713580332     
   88.000000000000000       0.96353767330169315     
   89.000000000000000       0.96463282200804179     
   90.000000000000000       0.96473072114385083     
   91.000000000000000       0.96542896433634784     
   92.000000000000000       0.96564535340253232     
   93.000000000000000       0.96624343642179866     
   94.000000000000000       0.96718444865645825     
   95.000000000000000       0.96725564187399016     
   96.000000000000000       0.96794091239386093     
   97.000000000000000       0.96838214022367997     
   98.000000000000000       0.96948935848166551     
   99.000000000000000       0.97002339110965619     
   100.00000000000000       0.97002940832535256     
   101.00000000000000       0.97003324833326243     
   102.00000000000000       0.97037340290475749     
   103.00000000000000       0.97069345809514063     
   104.00000000000000       0.97093726576869255     
   105.00000000000000       0.97197928130564248     
   106.00000000000000       0.97263052884555135     
   107.00000000000000       0.97278704510782188     
   108.00000000000000       0.97306022045404184     
   109.00000000000000       0.97319148606629524     
   110.00000000000000       0.97345893884671231     
   111.00000000000000       0.97428398795150950     
   112.00000000000000       0.97434015749433445     
   113.00000000000000       0.97501248522466377     
   114.00000000000000       0.97543099680124989     
   115.00000000000000       0.97565128113627198     
   116.00000000000000       0.97623362199436470     
   117.00000000000000       0.97609824850796356     
   118.00000000000000       0.97592673370587446     
   119.00000000000000       0.97660560986186562     
   120.00000000000000       0.97644306837614059     
   121.00000000000000       0.97593621522131480     
   122.00000000000000       0.97642818749129978     
   123.00000000000000       0.97639234439292044     
   124.00000000000000       0.97629163395924645     
   125.00000000000000       0.97624576207630387     
   126.00000000000000       0.97622277744944275     
   127.00000000000000       0.97551913366831855     
   128.00000000000000       0.97524911788574475     
   129.00000000000000       0.97506590480404054     
   130.00000000000000       0.97435609540182422     
   131.00000000000000       0.97445939957725658     
   132.00000000000000       0.97403084917966276     
   133.00000000000000       0.97347953708871438     
   134.00000000000000       0.97280675438132791     
   135.00000000000000       0.97234874078727573     
   136.00000000000000       0.97223076877491654     
   137.00000000000000       0.97212052481477673     
   138.00000000000000       0.97246289424505705     
   139.00000000000000       0.97198410250959399     
   140.00000000000000       0.97116699693494835     
   141.00000000000000       0.97095670611226836     
   142.00000000000000       0.97031590441922644     
   143.00000000000000       0.97074840613369628     
   144.00000000000000       0.97093390618916819     
   145.00000000000000       0.97136400007486556     
   146.00000000000000       0.97115316561157505     
   147.00000000000000       0.97143105917887773     
   148.00000000000000       0.97075377218054337     
   149.00000000000000       0.97044883990504682     
   150.00000000000000       0.97060553978492237     
   151.00000000000000       0.97019161188632341     
   152.00000000000000       0.97072536051447023     
   153.00000000000000       0.97045642354965711     
   154.00000000000000       0.97036141291905154     
   155.00000000000000       0.97039791357933769     
   156.00000000000000       0.96977564558703155     
   157.00000000000000       0.96967591680723531     
   158.00000000000000       0.96957396937422724     
   159.00000000000000       0.96951351327182567     
   160.00000000000000       0.96931050161801535     
   161.00000000000000       0.96866787317122893     
   162.00000000000000       0.96866424897173720     
   163.00000000000000       0.96875478871564114     
   164.00000000000000       0.96866503789602487     
   165.00000000000000       0.96823768611895311     
   166.00000000000000       0.96836013731887627     
   167.00000000000000       0.96803708723197668     
   168.00000000000000       0.96784120958827224     
   169.00000000000000       0.96728934710536241     
   170.00000000000000       0.96681097325635479     
   171.00000000000000       0.96683852875198706     
   172.00000000000000       0.96703342517936719     
   173.00000000000000       0.96637873897496918     
   174.00000000000000       0.96632861881774945     
   175.00000000000000       0.96611788379050367     
   176.00000000000000       0.96545474661996622     
   177.00000000000000       0.96503891265165287     
   178.00000000000000       0.96477031163582960     
   179.00000000000000       0.96443856331719602     
   180.00000000000000       0.96298385903798522     
   181.00000000000000       0.96166350421127367     
   182.00000000000000       0.96046261518322817     
   183.00000000000000       0.95913405329829804     
   184.00000000000000       0.95789847720311028     
   185.00000000000000       0.95734575431628244     
   186.00000000000000       0.95668430331755516     
   187.00000000000000       0.95503508284348249     
   188.00000000000000       0.95408190419117134     
   189.00000000000000       0.95204615365760703     
   190.00000000000000       0.94958165280640583     
   191.00000000000000       0.94869496834857170     
   192.00000000000000       0.94629057800879035     
   193.00000000000000       0.94513089952813667     
   194.00000000000000       0.94345905110037442     
   195.00000000000000       0.94110852940422762     
   196.00000000000000       0.93848160175921258     
   197.00000000000000       0.93621365127846579     
   198.00000000000000       0.92890533236343775     
   199.00000000000000       0.92709119604752721     
   200.00000000000000       0.91908286149697027     


==> figures/correlation/fullCube/standardized/z2_nlos200_noiseless.txt <==
   1.0000000000000000       0.81125455715282069     
   2.0000000000000000       0.81125455715282069     
   3.0000000000000000       0.81125455715282069     
   4.0000000000000000       0.81125455715282069     
   5.0000000000000000       0.81125455715282069     
   6.0000000000000000       0.81125455715282069     
   7.0000000000000000       0.81125455715282069     
   8.0000000000000000       0.81125455715282069     
   9.0000000000000000       0.81125455715282069     
   10.000000000000000       0.75406971523730870     
   11.000000000000000       0.75406971523730870     
   12.000000000000000       0.75406971523730870     
   13.000000000000000       0.75406971523730870     
   14.000000000000000       0.71305523810174087     
   15.000000000000000       0.71305523810174087     
   16.000000000000000       0.71305523810174087     
   17.000000000000000       0.69302480210753459     
   18.000000000000000       0.69302480210753459     
   19.000000000000000       0.68682498665593938     
   20.000000000000000       0.68682498665593938     
   21.000000000000000       0.65988839730727189     
   22.000000000000000       0.65988839730727189     
   23.000000000000000       0.64071972117467579     
   24.000000000000000       0.64071972117467579     
   25.000000000000000       0.64071972117467579     
   26.000000000000000       0.64071972117467579     
   27.000000000000000       0.63240190124436668     
   28.000000000000000       0.61993389951322264     
   29.000000000000000       0.61993389951322264     
   30.000000000000000       0.62110477656766616     
   31.000000000000000       0.61998147115064173     
   32.000000000000000       0.61998147115064173     
   33.000000000000000       0.61679565839265504     
   34.000000000000000       0.61251315187897892     
   35.000000000000000       0.60582393511680999     
   36.000000000000000       0.60582393511680999     
   37.000000000000000       0.60582393511680999     
   38.000000000000000       0.60647369403185236     
   39.000000000000000       0.60448901116066078     
   40.000000000000000       0.60410540146921954     
   41.000000000000000       0.60060867534737883     
   42.000000000000000       0.60025502456380242     
   43.000000000000000       0.60039943249122751     
   44.000000000000000       0.59685294722309690     
   45.000000000000000       0.59685294722309690     
   46.000000000000000       0.59627360328122525     
   47.000000000000000       0.59349404063755284     
   48.000000000000000       0.59013443616332906     
   49.000000000000000       0.58962299564750453     
   50.000000000000000       0.58962299564750453     
   51.000000000000000       0.58761644962092718     
   52.000000000000000       0.58761644962092718     
   53.000000000000000       0.58653995396979275     
   54.000000000000000       0.58567578513269558     
   55.000000000000000       0.58212447647411336     
   56.000000000000000       0.58039192070307299     
   57.000000000000000       0.58178955871900806     
   58.000000000000000       0.58291453353355260     
   59.000000000000000       0.58421646654911430     
   60.000000000000000       0.58399721442945729     
   61.000000000000000       0.58263857905975258     
   62.000000000000000       0.58377102139255099     
   63.000000000000000       0.58382648300117812     
   64.000000000000000       0.58499902800463344     
   65.000000000000000       0.58438059811459464     
   66.000000000000000       0.58790357247178182     
   67.000000000000000       0.59094068564924074     
   68.000000000000000       0.59418571609825688     
   69.000000000000000       0.59847926876641722     
   70.000000000000000       0.59899009949084281     
   71.000000000000000       0.60108395076602639     
   72.000000000000000       0.60335154660643175     
   73.000000000000000       0.60416590456966246     
   74.000000000000000       0.60700580032666784     
   75.000000000000000       0.61227018814773237     
   76.000000000000000       0.61574440131171226     
   77.000000000000000       0.61882678547582393     
   78.000000000000000       0.62391185303384400     
   79.000000000000000       0.62552689172648590     
   80.000000000000000       0.62804556184539384     
   81.000000000000000       0.63347284592638120     
   82.000000000000000       0.63663640562050461     
   83.000000000000000       0.63725923605264190     
   84.000000000000000       0.64227521753775552     
   85.000000000000000       0.64773162698003983     
   86.000000000000000       0.65169301895770193     
   87.000000000000000       0.65586197393399936     
   88.000000000000000       0.66141521206127829     
   89.000000000000000       0.66827584942895091     
   90.000000000000000       0.66930984085474809     
   91.000000000000000       0.67271334220391366     
   92.000000000000000       0.67570098884017871     
   93.000000000000000       0.68210986046323530     
   94.000000000000000       0.69067356117219880     
   95.000000000000000       0.69332176535362244     
   96.000000000000000       0.70124813421574783     
   97.000000000000000       0.70510287307750052     
   98.000000000000000       0.71235819502407816     
   99.000000000000000       0.71630654943918282     
   100.00000000000000       0.72015327991295219     
   101.00000000000000       0.72696605698805261     
   102.00000000000000       0.73174043509245268     
   103.00000000000000       0.73748262898288497     
   104.00000000000000       0.73907631205733504     
   105.00000000000000       0.75003898635546473     
   106.00000000000000       0.75421640385905320     
   107.00000000000000       0.76101504527722397     
   108.00000000000000       0.76747072130090310     
   109.00000000000000       0.77159622329552269     
   110.00000000000000       0.77631274672575823     
   111.00000000000000       0.78131765162810884     
   112.00000000000000       0.78165641976342692     
   113.00000000000000       0.79032944854578979     
   114.00000000000000       0.79804479688097807     
   115.00000000000000       0.79994533801253909     
   116.00000000000000       0.80819045823145241     
   117.00000000000000       0.81256062500368487     
   118.00000000000000       0.81304651923440752     
   119.00000000000000       0.81920664659847597     
   120.00000000000000       0.82598485011669642     
   121.00000000000000       0.82955611593103029     
   122.00000000000000       0.83394760553542580     
   123.00000000000000       0.84065862787281576     
   124.00000000000000       0.84236435441692592     
   125.00000000000000       0.84721244202178814     
   126.00000000000000       0.85218410646032439     
   127.00000000000000       0.86002390848544197     
   128.00000000000000       0.86475066046228255     
   129.00000000000000       0.86534793073653449     
   130.00000000000000       0.87267366553426329     
   131.00000000000000       0.87581597981794057     
   132.00000000000000       0.88002135497427192     
   133.00000000000000       0.88486953075536279     
   134.00000000000000       0.89060371557652285     
   135.00000000000000       0.89647553678986469     
   136.00000000000000       0.89954551409201799     
   137.00000000000000       0.90156024027252712     
   138.00000000000000       0.90464365497332222     
   139.00000000000000       0.91039264377892515     
   140.00000000000000       0.91549604572941046     
   141.00000000000000       0.91939635852645141     
   142.00000000000000       0.92472810880962408     
   143.00000000000000       0.92802900921434994     
   144.00000000000000       0.93034855035548036     
   145.00000000000000       0.93256189464019823     
   146.00000000000000       0.93798998853963966     
   147.00000000000000       0.93958921694773978     
   148.00000000000000       0.94408511187559241     
   149.00000000000000       0.94557803692893760     
   150.00000000000000       0.94763106981716339     
   151.00000000000000       0.94911783393641969     
   152.00000000000000       0.95201876878988223     
   153.00000000000000       0.95452328564119227     
   154.00000000000000       0.95727266980616543     
   155.00000000000000       0.95681395611613829     
   156.00000000000000       0.95850241886821730     
   157.00000000000000       0.95860570458339900     
   158.00000000000000       0.95743688088488588     
   159.00000000000000       0.95920520671920539     
   160.00000000000000       0.95725247139319636     
   161.00000000000000       0.95665230022970471     
   162.00000000000000       0.95493063526950650     
   163.00000000000000       0.95348667595462333     
   164.00000000000000       0.95093689158976002     
   165.00000000000000       0.95069477767768729     
   166.00000000000000       0.95007110584885135     
   167.00000000000000       0.94735693154656542     
   168.00000000000000       0.94167962761085777     
   169.00000000000000       0.93566671789094402     
   170.00000000000000       0.93260754846095051     
   171.00000000000000       0.92773129985969405     
   172.00000000000000       0.92311908728809089     
   173.00000000000000       0.91825386328600156     
   174.00000000000000       0.91511957940713073     
   175.00000000000000       0.90726666715996562     
   176.00000000000000       0.90013924318789429     
   177.00000000000000       0.89027997359910205     
   178.00000000000000       0.88195465114338556     
   179.00000000000000       0.87580843015116450     
   180.00000000000000       0.86230240498983768     
   181.00000000000000       0.85456951405658754     
   182.00000000000000       0.84614348594726330     
   183.00000000000000       0.83382817363614281     
   184.00000000000000       0.82301714557820849     
   185.00000000000000       0.81441744259914339     
   186.00000000000000       0.80513711746358485     
   187.00000000000000       0.79202071709735700     
   188.00000000000000       0.77749663574115901     
   189.00000000000000       0.76492750844303559     
   190.00000000000000       0.74498184888486818     
   191.00000000000000       0.73223792275226895     
   192.00000000000000       0.71049655634516906     
   193.00000000000000       0.70253691890418368     
   194.00000000000000       0.69091710763056979     
   195.00000000000000       0.67936429883374450     
   196.00000000000000       0.65202110745524244     
   197.00000000000000       0.62707335550344245     
   198.00000000000000       0.58892283440783333     
   199.00000000000000       0.57307851673969590     
   200.00000000000000       0.53304623137312923     


==> figures/correlation/fullCube/standardized/z3_nlos200_noiseless.txt <==
   1.0000000000000000       0.69665477013328447     
   2.0000000000000000       0.69665477013328447     
   3.0000000000000000       0.69665477013328447     
   4.0000000000000000       0.69665477013328447     
   5.0000000000000000       0.69665477013328447     
   6.0000000000000000       0.69665477013328447     
   7.0000000000000000       0.69665477013328447     
   8.0000000000000000       0.69665477013328447     
   9.0000000000000000       0.69665477013328447     
   10.000000000000000       0.64498128417676293     
   11.000000000000000       0.64498128417676293     
   12.000000000000000       0.64498128417676293     
   13.000000000000000       0.64498128417676293     
   14.000000000000000       0.60740926350516489     
   15.000000000000000       0.60740926350516489     
   16.000000000000000       0.60740926350516489     
   17.000000000000000       0.58877177556885163     
   18.000000000000000       0.58877177556885163     
   19.000000000000000       0.58219694927938026     
   20.000000000000000       0.58219694927938026     
   21.000000000000000       0.55507084770990589     
   22.000000000000000       0.55507084770990589     
   23.000000000000000       0.53575909270845901     
   24.000000000000000       0.53575909270845901     
   25.000000000000000       0.53575909270845901     
   26.000000000000000       0.53575909270845901     
   27.000000000000000       0.52683836055042310     
   28.000000000000000       0.51227521156579470     
   29.000000000000000       0.51227521156579470     
   30.000000000000000       0.51095167432885846     
   31.000000000000000       0.50779493388384378     
   32.000000000000000       0.50779493388384378     
   33.000000000000000       0.50421234880069787     
   34.000000000000000       0.49843673006705702     
   35.000000000000000       0.48896380109555942     
   36.000000000000000       0.48896380109555942     
   37.000000000000000       0.48896380109555942     
   38.000000000000000       0.48930286431881270     
   39.000000000000000       0.48478594324202545     
   40.000000000000000       0.48287804220758274     
   41.000000000000000       0.47868669513116457     
   42.000000000000000       0.47748439907540330     
   43.000000000000000       0.47575594061974602     
   44.000000000000000       0.47169754285824983     
   45.000000000000000       0.47169754285824983     
   46.000000000000000       0.47027769996818092     
   47.000000000000000       0.46731324913807126     
   48.000000000000000       0.46303713232007493     
   49.000000000000000       0.46204058862254149     
   50.000000000000000       0.46204058862254149     
   51.000000000000000       0.45790945497578073     
   52.000000000000000       0.45790945497578073     
   53.000000000000000       0.45683190384969347     
   54.000000000000000       0.45524865765106298     
   55.000000000000000       0.45153160788448216     
   56.000000000000000       0.44888273334948559     
   57.000000000000000       0.44951677792713490     
   58.000000000000000       0.44924290065594974     
   59.000000000000000       0.44983857544712635     
   60.000000000000000       0.44813655276245018     
   61.000000000000000       0.44615974794739172     
   62.000000000000000       0.44676133164339948     
   63.000000000000000       0.44592063424546613     
   64.000000000000000       0.44631487777358697     
   65.000000000000000       0.44568404593102640     
   66.000000000000000       0.44647585506554693     
   67.000000000000000       0.44812550097131809     
   68.000000000000000       0.44957486765191668     
   69.000000000000000       0.45189369036453075     
   70.000000000000000       0.45198368452035070     
   71.000000000000000       0.45272863780101413     
   72.000000000000000       0.45377164181897200     
   73.000000000000000       0.45375871893711234     
   74.000000000000000       0.45548386924772560     
   75.000000000000000       0.45872551620159341     
   76.000000000000000       0.46044395118734238     
   77.000000000000000       0.46218414068503894     
   78.000000000000000       0.46516238043049518     
   79.000000000000000       0.46622730168635146     
   80.000000000000000       0.46794397675225463     
   81.000000000000000       0.47113391824946399     
   82.000000000000000       0.47278541903424581     
   83.000000000000000       0.47318653475416955     
   84.000000000000000       0.47631868516119952     
   85.000000000000000       0.47982233617186282     
   86.000000000000000       0.48257461370335974     
   87.000000000000000       0.48525004052174009     
   88.000000000000000       0.48898282071515264     
   89.000000000000000       0.49374401864055478     
   90.000000000000000       0.49453008471634835     
   91.000000000000000       0.49705186284017300     
   92.000000000000000       0.49888527399859850     
   93.000000000000000       0.50362228886650873     
   94.000000000000000       0.51000828370732987     
   95.000000000000000       0.51217076795995653     
   96.000000000000000       0.51828879254002447     
   97.000000000000000       0.52140687200198177     
   98.000000000000000       0.52694175113762998     
   99.000000000000000       0.53041580328972104     
   100.00000000000000       0.53331075452108601     
   101.00000000000000       0.53924302073468233     
   102.00000000000000       0.54378666688776078     
   103.00000000000000       0.54839794342751969     
   104.00000000000000       0.54960670041734161     
   105.00000000000000       0.55926668175430683     
   106.00000000000000       0.56322315354640728     
   107.00000000000000       0.56994241676167046     
   108.00000000000000       0.57559417857419148     
   109.00000000000000       0.57955401484035551     
   110.00000000000000       0.58372774835393904     
   111.00000000000000       0.58818472430954982     
   112.00000000000000       0.58855378005072945     
   113.00000000000000       0.59742645672862049     
   114.00000000000000       0.60524600886023472     
   115.00000000000000       0.60691503543222303     
   116.00000000000000       0.61486289278182860     
   117.00000000000000       0.61957513704289857     
   118.00000000000000       0.62014256576707949     
   119.00000000000000       0.62644774370605949     
   120.00000000000000       0.63350813108799187     
   121.00000000000000       0.63736556744520978     
   122.00000000000000       0.64229661715646524     
   123.00000000000000       0.64917552511060017     
   124.00000000000000       0.65072413948300412     
   125.00000000000000       0.65624488272557369     
   126.00000000000000       0.66206157052127945     
   127.00000000000000       0.67126983579305222     
   128.00000000000000       0.67661458079598047     
   129.00000000000000       0.67772635274981785     
   130.00000000000000       0.68615682449702764     
   131.00000000000000       0.69040026014111988     
   132.00000000000000       0.69569277063821766     
   133.00000000000000       0.70226566547431979     
   134.00000000000000       0.70927575143902299     
   135.00000000000000       0.71709952120091958     
   136.00000000000000       0.72183971590014240     
   137.00000000000000       0.72423212842295570     
   138.00000000000000       0.72945027760288439     
   139.00000000000000       0.73734883991795463     
   140.00000000000000       0.74595276224569296     
   141.00000000000000       0.75205211667005278     
   142.00000000000000       0.76038841028182702     
   143.00000000000000       0.76642341416674531     
   144.00000000000000       0.77074141636869931     
   145.00000000000000       0.77498175149711845     
   146.00000000000000       0.78586099569987833     
   147.00000000000000       0.78989421384174396     
   148.00000000000000       0.79879503866227042     
   149.00000000000000       0.80172969505827407     
   150.00000000000000       0.80860880251485723     
   151.00000000000000       0.81256981255218197     
   152.00000000000000       0.82059842907924208     
   153.00000000000000       0.82983763954515777     
   154.00000000000000       0.83695598669900129     
   155.00000000000000       0.83843996579097335     
   156.00000000000000       0.84631047983988117     
   157.00000000000000       0.84730161000936788     
   158.00000000000000       0.84941779963410236     
   159.00000000000000       0.85861866675851228     
   160.00000000000000       0.86133478298494770     
   161.00000000000000       0.86652969944042757     
   162.00000000000000       0.86819856494779801     
   163.00000000000000       0.87292012907603855     
   164.00000000000000       0.87110729133999465     
   165.00000000000000       0.87643871960463393     
   166.00000000000000       0.88231612676038207     
   167.00000000000000       0.88381782774300932     
   168.00000000000000       0.88232209365909176     
   169.00000000000000       0.87812187117758955     
   170.00000000000000       0.87641514472112592     
   171.00000000000000       0.87181546680924171     
   172.00000000000000       0.87207327282223768     
   173.00000000000000       0.86904050333323069     
   174.00000000000000       0.87055592812849314     
   175.00000000000000       0.86281094357571964     
   176.00000000000000       0.85679298129131931     
   177.00000000000000       0.84462982280793297     
   178.00000000000000       0.83688055870507616     
   179.00000000000000       0.82966832861507978     
   180.00000000000000       0.81249818696753318     
   181.00000000000000       0.80402237779469510     
   182.00000000000000       0.79323588835294001     
   183.00000000000000       0.77352994135722120     
   184.00000000000000       0.75835788094837109     
   185.00000000000000       0.74842113401502464     
   186.00000000000000       0.73607108454715875     
   187.00000000000000       0.71495354919072096     
   188.00000000000000       0.68895169654887345     
   189.00000000000000       0.66978176839170711     
   190.00000000000000       0.63473564148068629     
   191.00000000000000       0.61051747211444041     
   192.00000000000000       0.57494036674923099     
   193.00000000000000       0.56127593953095478     
   194.00000000000000       0.54093998321052739     
   195.00000000000000       0.51610169297600528     
   196.00000000000000       0.46644834809404728     
   197.00000000000000       0.42206562201343845     
   198.00000000000000       0.34926705772704825     
   199.00000000000000       0.31830550817790926     
   200.00000000000000       0.23585513917213777     


==> figures/correlation/truncated/auto/z2_nlos1000_noiseless.txt <==
  1.000000000000  0.000392588359
  2.000000000000  0.000392588359
  3.000000000000  0.000392588359
  4.000000000000  0.000392588359
  5.000000000000  0.000392588359
  6.000000000000  0.000392588359
  7.000000000000  0.000392588359
  8.000000000000  0.000392588359
  9.000000000000  0.000392588359
 10.000000000000  0.000296865355
 11.000000000000  0.000296865355
 12.000000000000  0.000296865355
 13.000000000000  0.000296865355
 14.000000000000  0.000229502610
 15.000000000000  0.000229502610
 16.000000000000  0.000229502610
 17.000000000000  0.000203761460
 18.000000000000  0.000203761460
 19.000000000000  0.000196161466
 20.000000000000  0.000196161466
 21.000000000000  0.000168169240
 22.000000000000  0.000168169240
 23.000000000000  0.000151909541
 24.000000000000  0.000151909541
 25.000000000000  0.000151909541
 26.000000000000  0.000151909541
 27.000000000000  0.000143015961
 28.000000000000  0.000130431233
 29.000000000000  0.000130431233
 30.000000000000  0.000128295576
 31.000000000000  0.000126726237
 32.000000000000  0.000126726237
 33.000000000000  0.000124271261
 34.000000000000  0.000119912632
 35.000000000000  0.000114953726
 36.000000000000  0.000114953726
 37.000000000000  0.000114953726
 38.000000000000  0.000114143505
 39.000000000000  0.000110050876
 40.000000000000  0.000107491251
 41.000000000000  0.000105612042
 42.000000000000  0.000104598159
 43.000000000000  0.000103151990
 44.000000000000  0.000101324441
 45.000000000000  0.000101324441
 46.000000000000  0.000100819396
 47.000000000000  0.000097955686
 48.000000000000  0.000093838276
 49.000000000000  0.000091946425
 50.000000000000  0.000091946425
 51.000000000000  0.000088207307
 52.000000000000  0.000088207307
 53.000000000000  0.000087467008
 54.000000000000  0.000086720287
 55.000000000000  0.000084750546
 56.000000000000  0.000082331557
 57.000000000000  0.000081354086
 58.000000000000  0.000079946270
 59.000000000000  0.000079534633
 60.000000000000  0.000077056118
 61.000000000000  0.000076129460
 62.000000000000  0.000075950212
 63.000000000000  0.000075051129
 64.000000000000  0.000074270466
 65.000000000000  0.000074031691
 66.000000000000  0.000072117882
 67.000000000000  0.000071874764
 68.000000000000  0.000070822775
 69.000000000000  0.000069827069
 70.000000000000  0.000069397105
 71.000000000000  0.000068594656
 72.000000000000  0.000067769503
 73.000000000000  0.000067115298
 74.000000000000  0.000066503540
 75.000000000000  0.000065771257
 76.000000000000  0.000064814584
 77.000000000000  0.000064383172
 78.000000000000  0.000063164569
 79.000000000000  0.000062806575
 80.000000000000  0.000062729647
 81.000000000000  0.000061493911
 82.000000000000  0.000060726454
 83.000000000000  0.000060398429
 84.000000000000  0.000059729030
 85.000000000000  0.000058908380
 86.000000000000  0.000058245398
 87.000000000000  0.000057485609
 88.000000000000  0.000056813441
 89.000000000000  0.000056038240
 90.000000000000  0.000055692624
 91.000000000000  0.000055221145
 92.000000000000  0.000055052149
 93.000000000000  0.000054328392
 94.000000000000  0.000053238076
 95.000000000000  0.000052955935
 96.000000000000  0.000052534208
 97.000000000000  0.000052182006
 98.000000000000  0.000051250330
 99.000000000000  0.000050953590
100.000000000000  0.000050524669
101.000000000000  0.000050057055
102.000000000000  0.000049746051
103.000000000000  0.000049051936
104.000000000000  0.000048898996
105.000000000000  0.000048189412
106.000000000000  0.000047667619
107.000000000000  0.000047121909
108.000000000000  0.000046498647
109.000000000000  0.000046153128
110.000000000000  0.000045666673
111.000000000000  0.000044960670
112.000000000000  0.000044832136
113.000000000000  0.000043855822
114.000000000000  0.000043086219
115.000000000000  0.000042891563
116.000000000000  0.000041985909
117.000000000000  0.000041642352
118.000000000000  0.000041545558
119.000000000000  0.000040494612
120.000000000000  0.000039811088
121.000000000000  0.000039609464
122.000000000000  0.000038788567
123.000000000000  0.000038042919
124.000000000000  0.000037905393
125.000000000000  0.000037137269
126.000000000000  0.000036556877
127.000000000000  0.000035818926
128.000000000000  0.000035337911
129.000000000000  0.000035225833
130.000000000000  0.000034520820
131.000000000000  0.000033760270
132.000000000000  0.000033341681
133.000000000000  0.000033036781
134.000000000000  0.000032488915
135.000000000000  0.000031894487
136.000000000000  0.000031428496
137.000000000000  0.000031019115
138.000000000000  0.000030479081
139.000000000000  0.000029931219
140.000000000000  0.000029565541
141.000000000000  0.000029133799
142.000000000000  0.000028543568
143.000000000000  0.000027992715
144.000000000000  0.000027617947
145.000000000000  0.000027111647
146.000000000000  0.000026471057
147.000000000000  0.000026132190
148.000000000000  0.000025723632
149.000000000000  0.000025451609
150.000000000000  0.000024831707
151.000000000000  0.000024482887
152.000000000000  0.000023883186
153.000000000000  0.000023295427
154.000000000000  0.000022988350
155.000000000000  0.000022594295
156.000000000000  0.000022187775
157.000000000000  0.000021986418
158.000000000000  0.000021581960
159.000000000000  0.000021074142
160.000000000000  0.000020632186
161.000000000000  0.000020085155
162.000000000000  0.000019812992
163.000000000000  0.000019352870
164.000000000000  0.000019021334
165.000000000000  0.000018691958
166.000000000000  0.000018303057
167.000000000000  0.000017984771
168.000000000000  0.000017444809
169.000000000000  0.000017032184
170.000000000000  0.000016866684
171.000000000000  0.000016571385
172.000000000000  0.000016035832
173.000000000000  0.000015720935
174.000000000000  0.000015410658
175.000000000000  0.000015049192
176.000000000000  0.000014697743
177.000000000000  0.000014315137
178.000000000000  0.000013903302
179.000000000000  0.000013548529
180.000000000000  0.000013079202
181.000000000000  0.000012793647
182.000000000000  0.000012549949
183.000000000000  0.000012210116
184.000000000000  0.000011892190
185.000000000000  0.000011576379
186.000000000000  0.000011303167
187.000000000000  0.000010919576
188.000000000000  0.000010626571
189.000000000000  0.000010356511
190.000000000000  0.000009974505
191.000000000000  0.000009723450
192.000000000000  0.000009306226
193.000000000000  0.000009122295
194.000000000000  0.000008921614
195.000000000000  0.000008739442
196.000000000000  0.000008451353
197.000000000000  0.000008228972
198.000000000000  0.000007869625
199.000000000000  0.000007725758
200.000000000000  0.000007375897


==> figures/correlation/truncated/auto/z2_nlos200_noiseless.txt <==
  1.000000000000  0.000070635226
  2.000000000000  0.000070635226
  3.000000000000  0.000070635226
  4.000000000000  0.000070635226
  5.000000000000  0.000070635226
  6.000000000000  0.000070635226
  7.000000000000  0.000070635226
  8.000000000000  0.000070635226
  9.000000000000  0.000070635226
 10.000000000000  0.000070683882
 11.000000000000  0.000070683882
 12.000000000000  0.000070683882
 13.000000000000  0.000070683882
 14.000000000000  0.000064784362
 15.000000000000  0.000064784362
 16.000000000000  0.000064784362
 17.000000000000  0.000061873009
 18.000000000000  0.000061873009
 19.000000000000  0.000060427384
 20.000000000000  0.000060427384
 21.000000000000  0.000055591306
 22.000000000000  0.000055591306
 23.000000000000  0.000052464587
 24.000000000000  0.000052464587
 25.000000000000  0.000052464587
 26.000000000000  0.000052464587
 27.000000000000  0.000050930334
 28.000000000000  0.000048339868
 29.000000000000  0.000048339868
 30.000000000000  0.000047593393
 31.000000000000  0.000046761647
 32.000000000000  0.000046761647
 33.000000000000  0.000046235246
 34.000000000000  0.000045152853
 35.000000000000  0.000043478358
 36.000000000000  0.000043478358
 37.000000000000  0.000043478358
 38.000000000000  0.000043416449
 39.000000000000  0.000042351191
 40.000000000000  0.000041752313
 41.000000000000  0.000041105642
 42.000000000000  0.000040747925
 43.000000000000  0.000040182619
 44.000000000000  0.000039648001
 45.000000000000  0.000039648001
 46.000000000000  0.000039345550
 47.000000000000  0.000038772926
 48.000000000000  0.000037798639
 49.000000000000  0.000037481804
 50.000000000000  0.000037481804
 51.000000000000  0.000036418638
 52.000000000000  0.000036418638
 53.000000000000  0.000036240205
 54.000000000000  0.000035836559
 55.000000000000  0.000035280720
 56.000000000000  0.000034651300
 57.000000000000  0.000034496017
 58.000000000000  0.000034114421
 59.000000000000  0.000033993446
 60.000000000000  0.000033366537
 61.000000000000  0.000032924381
 62.000000000000  0.000032861966
 63.000000000000  0.000032495578
 64.000000000000  0.000032301728
 65.000000000000  0.000032229135
 66.000000000000  0.000031644230
 67.000000000000  0.000031487957
 68.000000000000  0.000031109929
 69.000000000000  0.000030848760
 70.000000000000  0.000030691620
 71.000000000000  0.000030429911
 72.000000000000  0.000030197789
 73.000000000000  0.000029951704
 74.000000000000  0.000029682011
 75.000000000000  0.000029385498
 76.000000000000  0.000029067101
 77.000000000000  0.000028885914
 78.000000000000  0.000028512148
 79.000000000000  0.000028417209
 80.000000000000  0.000028309901
 81.000000000000  0.000027850891
 82.000000000000  0.000027556528
 83.000000000000  0.000027431843
 84.000000000000  0.000027147603
 85.000000000000  0.000026866586
 86.000000000000  0.000026655260
 87.000000000000  0.000026357812
 88.000000000000  0.000026039299
 89.000000000000  0.000025718172
 90.000000000000  0.000025617820
 91.000000000000  0.000025462700
 92.000000000000  0.000025336038
 93.000000000000  0.000025037534
 94.000000000000  0.000024597674
 95.000000000000  0.000024482798
 96.000000000000  0.000024265694
 97.000000000000  0.000024110178
 98.000000000000  0.000023766122
 99.000000000000  0.000023644540
100.000000000000  0.000023439386
101.000000000000  0.000023194720
102.000000000000  0.000023047374
103.000000000000  0.000022778789
104.000000000000  0.000022708292
105.000000000000  0.000022348837
106.000000000000  0.000022147746
107.000000000000  0.000021881539
108.000000000000  0.000021616050
109.000000000000  0.000021436504
110.000000000000  0.000021233983
111.000000000000  0.000020974411
112.000000000000  0.000020933616
113.000000000000  0.000020486607
114.000000000000  0.000020101874
115.000000000000  0.000020009808
116.000000000000  0.000019625334
117.000000000000  0.000019424999
118.000000000000  0.000019388530
119.000000000000  0.000018985886
120.000000000000  0.000018649043
121.000000000000  0.000018514935
122.000000000000  0.000018150407
123.000000000000  0.000017794025
124.000000000000  0.000017718738
125.000000000000  0.000017389756
126.000000000000  0.000017112881
127.000000000000  0.000016726269
128.000000000000  0.000016491132
129.000000000000  0.000016440165
130.000000000000  0.000016086029
131.000000000000  0.000015769677
132.000000000000  0.000015554770
133.000000000000  0.000015366822
134.000000000000  0.000015069023
135.000000000000  0.000014760439
136.000000000000  0.000014552608
137.000000000000  0.000014385363
138.000000000000  0.000014141259
139.000000000000  0.000013871155
140.000000000000  0.000013658296
141.000000000000  0.000013445491
142.000000000000  0.000013144585
143.000000000000  0.000012882599
144.000000000000  0.000012705953
145.000000000000  0.000012492120
146.000000000000  0.000012181590
147.000000000000  0.000012026090
148.000000000000  0.000011803169
149.000000000000  0.000011666818
150.000000000000  0.000011364751
151.000000000000  0.000011182889
152.000000000000  0.000010906948
153.000000000000  0.000010626777
154.000000000000  0.000010472041
155.000000000000  0.000010292483
156.000000000000  0.000010067613
157.000000000000  0.000009978542
158.000000000000  0.000009790590
159.000000000000  0.000009540814
160.000000000000  0.000009334435
161.000000000000  0.000009050235
162.000000000000  0.000008919077
163.000000000000  0.000008680574
164.000000000000  0.000008520974
165.000000000000  0.000008348464
166.000000000000  0.000008175253
167.000000000000  0.000008020692
168.000000000000  0.000007763870
169.000000000000  0.000007567121
170.000000000000  0.000007481838
171.000000000000  0.000007342500
172.000000000000  0.000007081564
173.000000000000  0.000006932191
174.000000000000  0.000006785414
175.000000000000  0.000006625604
176.000000000000  0.000006448965
177.000000000000  0.000006265035
178.000000000000  0.000006080222
179.000000000000  0.000005930555
180.000000000000  0.000005708863
181.000000000000  0.000005570808
182.000000000000  0.000005450524
183.000000000000  0.000005301771
184.000000000000  0.000005171424
185.000000000000  0.000005025824
186.000000000000  0.000004914259
187.000000000000  0.000004726867
188.000000000000  0.000004597989
189.000000000000  0.000004468258
190.000000000000  0.000004303054
191.000000000000  0.000004190009
192.000000000000  0.000003990172
193.000000000000  0.000003902994
194.000000000000  0.000003809149
195.000000000000  0.000003716982
196.000000000000  0.000003582190
197.000000000000  0.000003482032
198.000000000000  0.000003305066
199.000000000000  0.000003242892
200.000000000000  0.000003073672


==> figures/correlation/truncated/auto/z3_nlos200_noiseless.txt <==
  1.000000000000  0.000174819992
  2.000000000000  0.000174819992
  3.000000000000  0.000174819992
  4.000000000000  0.000174819992
  5.000000000000  0.000174819992
  6.000000000000  0.000174819992
  7.000000000000  0.000174819992
  8.000000000000  0.000174819992
  9.000000000000  0.000174819992
 10.000000000000  0.000174483681
 11.000000000000  0.000174483681
 12.000000000000  0.000174483681
 13.000000000000  0.000174483681
 14.000000000000  0.000159854245
 15.000000000000  0.000159854245
 16.000000000000  0.000159854245
 17.000000000000  0.000152618571
 18.000000000000  0.000152618571
 19.000000000000  0.000149055196
 20.000000000000  0.000149055196
 21.000000000000  0.000137053675
 22.000000000000  0.000137053675
 23.000000000000  0.000129257308
 24.000000000000  0.000129257308
 25.000000000000  0.000129257308
 26.000000000000  0.000129257308
 27.000000000000  0.000125432730
 28.000000000000  0.000118960869
 29.000000000000  0.000118960869
 30.000000000000  0.000117118988
 31.000000000000  0.000115038352
 32.000000000000  0.000115038352
 33.000000000000  0.000113709170
 34.000000000000  0.000111002110
 35.000000000000  0.000106784220
 36.000000000000  0.000106784220
 37.000000000000  0.000106784220
 38.000000000000  0.000106646315
 39.000000000000  0.000103984524
 40.000000000000  0.000102501802
 41.000000000000  0.000100871318
 42.000000000000  0.000099981719
 43.000000000000  0.000098555988
 44.000000000000  0.000097190307
 45.000000000000  0.000097190307
 46.000000000000  0.000096412544
 47.000000000000  0.000094999768
 48.000000000000  0.000092598178
 49.000000000000  0.000091828235
 50.000000000000  0.000091828235
 51.000000000000  0.000089157748
 52.000000000000  0.000089157748
 53.000000000000  0.000088708943
 54.000000000000  0.000087682801
 55.000000000000  0.000086268304
 56.000000000000  0.000084685559
 57.000000000000  0.000084339276
 58.000000000000  0.000083386054
 59.000000000000  0.000083105036
 60.000000000000  0.000081539626
 61.000000000000  0.000080398532
 62.000000000000  0.000080246821
 63.000000000000  0.000079310401
 64.000000000000  0.000078835357
 65.000000000000  0.000078647175
 66.000000000000  0.000077182845
 67.000000000000  0.000076815784
 68.000000000000  0.000075894604
 69.000000000000  0.000075256423
 70.000000000000  0.000074850671
 71.000000000000  0.000074204034
 72.000000000000  0.000073629724
 73.000000000000  0.000072992183
 74.000000000000  0.000072325893
 75.000000000000  0.000071628441
 76.000000000000  0.000070859598
 77.000000000000  0.000070416412
 78.000000000000  0.000069507200
 79.000000000000  0.000069286682
 80.000000000000  0.000069034401
 81.000000000000  0.000067910937
 82.000000000000  0.000067170738
 83.000000000000  0.000066860241
 84.000000000000  0.000066169033
 85.000000000000  0.000065516850
 86.000000000000  0.000065022270
 87.000000000000  0.000064316741
 88.000000000000  0.000063532833
 89.000000000000  0.000062766634
 90.000000000000  0.000062520764
 91.000000000000  0.000062145485
 92.000000000000  0.000061828760
 93.000000000000  0.000061102520
 94.000000000000  0.000060066005
 95.000000000000  0.000059798330
 96.000000000000  0.000059282864
 97.000000000000  0.000058910668
 98.000000000000  0.000058079311
 99.000000000000  0.000057793011
100.000000000000  0.000057287927
101.000000000000  0.000056700164
102.000000000000  0.000056350033
103.000000000000  0.000055699882
104.000000000000  0.000055531537
105.000000000000  0.000054668099
106.000000000000  0.000054183453
107.000000000000  0.000053548909
108.000000000000  0.000052901272
109.000000000000  0.000052467235
110.000000000000  0.000051973229
111.000000000000  0.000051336094
112.000000000000  0.000051237331
113.000000000000  0.000050156676
114.000000000000  0.000049225200
115.000000000000  0.000048998974
116.000000000000  0.000048061096
117.000000000000  0.000047574207
118.000000000000  0.000047484883
119.000000000000  0.000046500865
120.000000000000  0.000045683421
121.000000000000  0.000045357957
122.000000000000  0.000044469980
123.000000000000  0.000043601043
124.000000000000  0.000043416446
125.000000000000  0.000042613116
126.000000000000  0.000041938342
127.000000000000  0.000040997570
128.000000000000  0.000040425096
129.000000000000  0.000040303590
130.000000000000  0.000039437613
131.000000000000  0.000038667888
132.000000000000  0.000038147850
133.000000000000  0.000037694651
134.000000000000  0.000036967750
135.000000000000  0.000036216807
136.000000000000  0.000035713217
137.000000000000  0.000035303509
138.000000000000  0.000034711467
139.000000000000  0.000034055182
140.000000000000  0.000033542914
141.000000000000  0.000033029295
142.000000000000  0.000032297331
143.000000000000  0.000031661924
144.000000000000  0.000031233668
145.000000000000  0.000030714557
146.000000000000  0.000029963921
147.000000000000  0.000029587988
148.000000000000  0.000029050692
149.000000000000  0.000028720215
150.000000000000  0.000027991657
151.000000000000  0.000027550011
152.000000000000  0.000026883469
153.000000000000  0.000026209530
154.000000000000  0.000025837389
155.000000000000  0.000025400977
156.000000000000  0.000024859597
157.000000000000  0.000024643985
158.000000000000  0.000024190548
159.000000000000  0.000023590679
160.000000000000  0.000023094588
161.000000000000  0.000022409772
162.000000000000  0.000022093472
163.000000000000  0.000021518361
164.000000000000  0.000021131199
165.000000000000  0.000020718423
166.000000000000  0.000020303270
167.000000000000  0.000019929415
168.000000000000  0.000019310845
169.000000000000  0.000018835619
170.000000000000  0.000018631111
171.000000000000  0.000018294641
172.000000000000  0.000017666034
173.000000000000  0.000017304706
174.000000000000  0.000016951244
175.000000000000  0.000016564691
176.000000000000  0.000016136105
177.000000000000  0.000015691366
178.000000000000  0.000015246789
179.000000000000  0.000014884733
180.000000000000  0.000014346940
181.000000000000  0.000014013314
182.000000000000  0.000013722008
183.000000000000  0.000013361664
184.000000000000  0.000013044005
185.000000000000  0.000012692541
186.000000000000  0.000012420914
187.000000000000  0.000011968954
188.000000000000  0.000011655507
189.000000000000  0.000011340505
190.000000000000  0.000010939936
191.000000000000  0.000010665337
192.000000000000  0.000010182724
193.000000000000  0.000009971743
194.000000000000  0.000009744554
195.000000000000  0.000009521175
196.000000000000  0.000009194817
197.000000000000  0.000008951871
198.000000000000  0.000008524584
199.000000000000  0.000008374286
200.000000000000  0.000007965671


==> figures/correlation/truncated/cross/z2_nlos1000_noiseless.txt <==
  1.000000000000  0.000432859497
  2.000000000000  0.000432859497
  3.000000000000  0.000432859497
  4.000000000000  0.000432859497
  5.000000000000  0.000432859497
  6.000000000000  0.000432859497
  7.000000000000  0.000432859497
  8.000000000000  0.000432859497
  9.000000000000  0.000432859497
 10.000000000000  0.000318154541
 11.000000000000  0.000318154541
 12.000000000000  0.000318154541
 13.000000000000  0.000318154541
 14.000000000000  0.000255436644
 15.000000000000  0.000255436644
 16.000000000000  0.000255436644
 17.000000000000  0.000231489777
 18.000000000000  0.000231489777
 19.000000000000  0.000224563394
 20.000000000000  0.000224563394
 21.000000000000  0.000198550373
 22.000000000000  0.000198550373
 23.000000000000  0.000183178727
 24.000000000000  0.000183178727
 25.000000000000  0.000183178727
 26.000000000000  0.000183178727
 27.000000000000  0.000174495180
 28.000000000000  0.000161738422
 29.000000000000  0.000161738422
 30.000000000000  0.000159081728
 31.000000000000  0.000156933412
 32.000000000000  0.000156933412
 33.000000000000  0.000154335360
 34.000000000000  0.000149462784
 35.000000000000  0.000143258631
 36.000000000000  0.000143258631
 37.000000000000  0.000143258631
 38.000000000000  0.000142345970
 39.000000000000  0.000137042220
 40.000000000000  0.000133837578
 41.000000000000  0.000131504429
 42.000000000000  0.000130064716
 43.000000000000  0.000127618739
 44.000000000000  0.000125399498
 45.000000000000  0.000125399498
 46.000000000000  0.000124371206
 47.000000000000  0.000121482445
 48.000000000000  0.000116906396
 49.000000000000  0.000114836756
 50.000000000000  0.000114836756
 51.000000000000  0.000109960974
 52.000000000000  0.000109960974
 53.000000000000  0.000109255229
 54.000000000000  0.000108083411
 55.000000000000  0.000105952405
 56.000000000000  0.000103146500
 57.000000000000  0.000102140220
 58.000000000000  0.000100224786
 59.000000000000  0.000099678215
 60.000000000000  0.000096853708
 61.000000000000  0.000095722709
 62.000000000000  0.000095341223
 63.000000000000  0.000094109135
 64.000000000000  0.000093117939
 65.000000000000  0.000092875069
 66.000000000000  0.000090373862
 67.000000000000  0.000089981983
 68.000000000000  0.000088653937
 69.000000000000  0.000087238191
 70.000000000000  0.000086639242
 71.000000000000  0.000085552342
 72.000000000000  0.000084458591
 73.000000000000  0.000083638868
 74.000000000000  0.000082800192
 75.000000000000  0.000081798060
 76.000000000000  0.000080629795
 77.000000000000  0.000080013845
 78.000000000000  0.000078480274
 79.000000000000  0.000078068558
 80.000000000000  0.000077894395
 81.000000000000  0.000076400618
 82.000000000000  0.000075387626
 83.000000000000  0.000075019968
 84.000000000000  0.000074181308
 85.000000000000  0.000073269903
 86.000000000000  0.000072547773
 87.000000000000  0.000071705988
 88.000000000000  0.000070821839
 89.000000000000  0.000069873067
 90.000000000000  0.000069506338
 91.000000000000  0.000068928301
 92.000000000000  0.000068602055
 93.000000000000  0.000067648368
 94.000000000000  0.000066314102
 95.000000000000  0.000065976309
 96.000000000000  0.000065331753
 97.000000000000  0.000064889042
 98.000000000000  0.000063748760
 99.000000000000  0.000063337577
100.000000000000  0.000062760535
101.000000000000  0.000062106417
102.000000000000  0.000061701683
103.000000000000  0.000060761021
104.000000000000  0.000060523088
105.000000000000  0.000059487252
106.000000000000  0.000058876477
107.000000000000  0.000058116687
108.000000000000  0.000057316887
109.000000000000  0.000056865012
110.000000000000  0.000056254055
111.000000000000  0.000055433129
112.000000000000  0.000055289192
113.000000000000  0.000054059070
114.000000000000  0.000053075819
115.000000000000  0.000052812636
116.000000000000  0.000051676175
117.000000000000  0.000051199360
118.000000000000  0.000051072729
119.000000000000  0.000049860570
120.000000000000  0.000049000991
121.000000000000  0.000048688106
122.000000000000  0.000047723451
123.000000000000  0.000046772327
124.000000000000  0.000046571340
125.000000000000  0.000045634809
126.000000000000  0.000044903441
127.000000000000  0.000043923602
128.000000000000  0.000043286546
129.000000000000  0.000043167123
130.000000000000  0.000042179820
131.000000000000  0.000041278483
132.000000000000  0.000040711422
133.000000000000  0.000040291441
134.000000000000  0.000039551121
135.000000000000  0.000038747511
136.000000000000  0.000038207528
137.000000000000  0.000037734466
138.000000000000  0.000037075813
139.000000000000  0.000036365903
140.000000000000  0.000035869394
141.000000000000  0.000035327451
142.000000000000  0.000034536466
143.000000000000  0.000033872059
144.000000000000  0.000033418653
145.000000000000  0.000032847979
146.000000000000  0.000032020132
147.000000000000  0.000031617429
148.000000000000  0.000031090901
149.000000000000  0.000030748286
150.000000000000  0.000029981553
151.000000000000  0.000029483628
152.000000000000  0.000028755275
153.000000000000  0.000027999168
154.000000000000  0.000027622366
155.000000000000  0.000027126710
156.000000000000  0.000026565757
157.000000000000  0.000026302986
158.000000000000  0.000025787957
159.000000000000  0.000025118543
160.000000000000  0.000024571691
161.000000000000  0.000023850634
162.000000000000  0.000023498497
163.000000000000  0.000022887886
164.000000000000  0.000022458593
165.000000000000  0.000021985910
166.000000000000  0.000021534454
167.000000000000  0.000021134474
168.000000000000  0.000020454254
169.000000000000  0.000019946921
170.000000000000  0.000019701559
171.000000000000  0.000019343581
172.000000000000  0.000018670346
173.000000000000  0.000018270776
174.000000000000  0.000017912284
175.000000000000  0.000017489646
176.000000000000  0.000017043191
177.000000000000  0.000016581839
178.000000000000  0.000016110746
179.000000000000  0.000015686505
180.000000000000  0.000015110954
181.000000000000  0.000014755097
182.000000000000  0.000014451045
183.000000000000  0.000014065085
184.000000000000  0.000013682222
185.000000000000  0.000013292016
186.000000000000  0.000012976235
187.000000000000  0.000012525131
188.000000000000  0.000012190420
189.000000000000  0.000011854907
190.000000000000  0.000011398844
191.000000000000  0.000011096597
192.000000000000  0.000010605698
193.000000000000  0.000010382556
194.000000000000  0.000010133643
195.000000000000  0.000009897530
196.000000000000  0.000009564526
197.000000000000  0.000009311831
198.000000000000  0.000008868725
199.000000000000  0.000008701201
200.000000000000  0.000008258939


==> figures/correlation/truncated/cross/z2_nlos200_noiseless.txt <==
  1.000000000000  0.000080926166
  2.000000000000  0.000080926166
  3.000000000000  0.000080926166
  4.000000000000  0.000080926166
  5.000000000000  0.000080926166
  6.000000000000  0.000080926166
  7.000000000000  0.000080926166
  8.000000000000  0.000080926166
  9.000000000000  0.000080926166
 10.000000000000  0.000073149067
 11.000000000000  0.000073149067
 12.000000000000  0.000073149067
 13.000000000000  0.000073149067
 14.000000000000  0.000067631254
 15.000000000000  0.000067631254
 16.000000000000  0.000067631254
 17.000000000000  0.000064920433
 18.000000000000  0.000064920433
 19.000000000000  0.000063637816
 20.000000000000  0.000063637816
 21.000000000000  0.000059241627
 22.000000000000  0.000059241627
 23.000000000000  0.000056367859
 24.000000000000  0.000056367859
 25.000000000000  0.000056367859
 26.000000000000  0.000056367859
 27.000000000000  0.000054953215
 28.000000000000  0.000052549705
 29.000000000000  0.000052549705
 30.000000000000  0.000051863717
 31.000000000000  0.000051076122
 32.000000000000  0.000051076122
 33.000000000000  0.000050566291
 34.000000000000  0.000049502430
 35.000000000000  0.000047819773
 36.000000000000  0.000047819773
 37.000000000000  0.000047819773
 38.000000000000  0.000047714235
 39.000000000000  0.000046459223
 40.000000000000  0.000045733817
 41.000000000000  0.000045037671
 42.000000000000  0.000044588614
 43.000000000000  0.000043848481
 44.000000000000  0.000043236871
 45.000000000000  0.000043236871
 46.000000000000  0.000042833362
 47.000000000000  0.000042149327
 48.000000000000  0.000040900158
 49.000000000000  0.000040445664
 50.000000000000  0.000040445664
 51.000000000000  0.000038954093
 52.000000000000  0.000038954093
 53.000000000000  0.000038756520
 54.000000000000  0.000038214063
 55.000000000000  0.000037518476
 56.000000000000  0.000036698287
 57.000000000000  0.000036504931
 58.000000000000  0.000035943242
 59.000000000000  0.000035781180
 60.000000000000  0.000034983674
 61.000000000000  0.000034428662
 62.000000000000  0.000034311759
 63.000000000000  0.000033835994
 64.000000000000  0.000033570557
 65.000000000000  0.000033484574
 66.000000000000  0.000032745403
 67.000000000000  0.000032589446
 68.000000000000  0.000032167482
 69.000000000000  0.000031824694
 70.000000000000  0.000031607858
 71.000000000000  0.000031297039
 72.000000000000  0.000031017554
 73.000000000000  0.000030716570
 74.000000000000  0.000030394401
 75.000000000000  0.000030106324
 76.000000000000  0.000029783071
 77.000000000000  0.000029574606
 78.000000000000  0.000029151929
 79.000000000000  0.000029058536
 80.000000000000  0.000028961523
 81.000000000000  0.000028474227
 82.000000000000  0.000028142119
 83.000000000000  0.000027997858
 84.000000000000  0.000027712139
 85.000000000000  0.000027438696
 86.000000000000  0.000027237036
 87.000000000000  0.000026961696
 88.000000000000  0.000026620763
 89.000000000000  0.000026315322
 90.000000000000  0.000026207063
 91.000000000000  0.000026037971
 92.000000000000  0.000025913638
 93.000000000000  0.000025605028
 94.000000000000  0.000025179012
 95.000000000000  0.000025064597
 96.000000000000  0.000024846297
 97.000000000000  0.000024696512
 98.000000000000  0.000024348360
 99.000000000000  0.000024223987
100.000000000000  0.000023997696
101.000000000000  0.000023744341
102.000000000000  0.000023603266
103.000000000000  0.000023305065
104.000000000000  0.000023229755
105.000000000000  0.000022861243
106.000000000000  0.000022644733
107.000000000000  0.000022363355
108.000000000000  0.000022084910
109.000000000000  0.000021903029
110.000000000000  0.000021685225
111.000000000000  0.000021420501
112.000000000000  0.000021369668
113.000000000000  0.000020905288
114.000000000000  0.000020504864
115.000000000000  0.000020409442
116.000000000000  0.000019999627
117.000000000000  0.000019801095
118.000000000000  0.000019762651
119.000000000000  0.000019347573
120.000000000000  0.000019013061
121.000000000000  0.000018881282
122.000000000000  0.000018504898
123.000000000000  0.000018148716
124.000000000000  0.000018069992
125.000000000000  0.000017730378
126.000000000000  0.000017451660
127.000000000000  0.000017066823
128.000000000000  0.000016830613
129.000000000000  0.000016781969
130.000000000000  0.000016410948
131.000000000000  0.000016090535
132.000000000000  0.000015878287
133.000000000000  0.000015699070
134.000000000000  0.000015387812
135.000000000000  0.000015072411
136.000000000000  0.000014866839
137.000000000000  0.000014693704
138.000000000000  0.000014436732
139.000000000000  0.000014151693
140.000000000000  0.000013944963
141.000000000000  0.000013731746
142.000000000000  0.000013407162
143.000000000000  0.000013142065
144.000000000000  0.000012961382
145.000000000000  0.000012739198
146.000000000000  0.000012411807
147.000000000000  0.000012250667
148.000000000000  0.000012022919
149.000000000000  0.000011879990
150.000000000000  0.000011560758
151.000000000000  0.000011361128
152.000000000000  0.000011076011
153.000000000000  0.000010775045
154.000000000000  0.000010619939
155.000000000000  0.000010418804
156.000000000000  0.000010178555
157.000000000000  0.000010084972
158.000000000000  0.000009880512
159.000000000000  0.000009617635
160.000000000000  0.000009398879
161.000000000000  0.000009086421
162.000000000000  0.000008944443
163.000000000000  0.000008684399
164.000000000000  0.000008511713
165.000000000000  0.000008328059
166.000000000000  0.000008140583
167.000000000000  0.000007973067
168.000000000000  0.000007702888
169.000000000000  0.000007490886
170.000000000000  0.000007396625
171.000000000000  0.000007246547
172.000000000000  0.000006965734
173.000000000000  0.000006804859
174.000000000000  0.000006654493
175.000000000000  0.000006485524
176.000000000000  0.000006298994
177.000000000000  0.000006111067
178.000000000000  0.000005921711
179.000000000000  0.000005769063
180.000000000000  0.000005533331
181.000000000000  0.000005391332
182.000000000000  0.000005264244
183.000000000000  0.000005114061
184.000000000000  0.000004982552
185.000000000000  0.000004831541
186.000000000000  0.000004719510
187.000000000000  0.000004537208
188.000000000000  0.000004404194
189.000000000000  0.000004269948
190.000000000000  0.000004101210
191.000000000000  0.000003985510
192.000000000000  0.000003778404
193.000000000000  0.000003691277
194.000000000000  0.000003595083
195.000000000000  0.000003502562
196.000000000000  0.000003370328
197.000000000000  0.000003269205
198.000000000000  0.000003085707
199.000000000000  0.000003021619
200.000000000000  0.000002843586


==> figures/correlation/truncated/cross/z3_nlos200_noiseless.txt <==
  1.000000000000  0.000188460984
  2.000000000000  0.000188460984
  3.000000000000  0.000188460984
  4.000000000000  0.000188460984
  5.000000000000  0.000188460984
  6.000000000000  0.000188460984
  7.000000000000  0.000188460984
  8.000000000000  0.000188460984
  9.000000000000  0.000188460984
 10.000000000000  0.000170231092
 11.000000000000  0.000170231092
 12.000000000000  0.000170231092
 13.000000000000  0.000170231092
 14.000000000000  0.000157279592
 15.000000000000  0.000157279592
 16.000000000000  0.000157279592
 17.000000000000  0.000150911080
 18.000000000000  0.000150911080
 19.000000000000  0.000147778600
 20.000000000000  0.000147778600
 21.000000000000  0.000137188955
 22.000000000000  0.000137188955
 23.000000000000  0.000130309552
 24.000000000000  0.000130309552
 25.000000000000  0.000130309552
 26.000000000000  0.000130309552
 27.000000000000  0.000126842733
 28.000000000000  0.000120882558
 29.000000000000  0.000120882558
 30.000000000000  0.000118946354
 31.000000000000  0.000116870607
 32.000000000000  0.000116870607
 33.000000000000  0.000115629398
 34.000000000000  0.000112930070
 35.000000000000  0.000108705070
 36.000000000000  0.000108705070
 37.000000000000  0.000108705070
 38.000000000000  0.000108430349
 39.000000000000  0.000105272876
 40.000000000000  0.000103444999
 41.000000000000  0.000101756247
 42.000000000000  0.000100627035
 43.000000000000  0.000098759158
 44.000000000000  0.000097294144
 45.000000000000  0.000097294144
 46.000000000000  0.000096289746
 47.000000000000  0.000094674851
 48.000000000000  0.000091713376
 49.000000000000  0.000090632080
 50.000000000000  0.000090632080
 51.000000000000  0.000086977151
 52.000000000000  0.000086977151
 53.000000000000  0.000086504983
 54.000000000000  0.000085159464
 55.000000000000  0.000083497953
 56.000000000000  0.000081470791
 57.000000000000  0.000080950702
 58.000000000000  0.000079487584
 59.000000000000  0.000079039280
 60.000000000000  0.000076983875
 61.000000000000  0.000075576755
 62.000000000000  0.000075248133
 63.000000000000  0.000074006802
 64.000000000000  0.000073300552
 65.000000000000  0.000073088362
 66.000000000000  0.000071073142
 67.000000000000  0.000070591440
 68.000000000000  0.000069430159
 69.000000000000  0.000068454674
 70.000000000000  0.000067882211
 71.000000000000  0.000067032127
 72.000000000000  0.000066266101
 73.000000000000  0.000065452903
 74.000000000000  0.000064586855
 75.000000000000  0.000063815830
 76.000000000000  0.000062954043
 77.000000000000  0.000062387481
 78.000000000000  0.000061272344
 79.000000000000  0.000061031924
 80.000000000000  0.000060768109
 81.000000000000  0.000059475592
 82.000000000000  0.000058581054
 83.000000000000  0.000058216945
 84.000000000000  0.000057455032
 85.000000000000  0.000056796319
 86.000000000000  0.000056295622
 87.000000000000  0.000055631744
 88.000000000000  0.000054733881
 89.000000000000  0.000053965600
 90.000000000000  0.000053694651
 91.000000000000  0.000053269024
 92.000000000000  0.000052925713
 93.000000000000  0.000052142475
 94.000000000000  0.000051165557
 95.000000000000  0.000050911696
 96.000000000000  0.000050383466
 97.000000000000  0.000050039142
 98.000000000000  0.000049225763
 99.000000000000  0.000048951808
100.000000000000  0.000048393994
101.000000000000  0.000047831266
102.000000000000  0.000047538415
103.000000000000  0.000046865864
104.000000000000  0.000046713703
105.000000000000  0.000045948623
106.000000000000  0.000045490312
107.000000000000  0.000044927620
108.000000000000  0.000044305551
109.000000000000  0.000043929825
110.000000000000  0.000043453312
111.000000000000  0.000042869403
112.000000000000  0.000042767820
113.000000000000  0.000041841681
114.000000000000  0.000041046086
115.000000000000  0.000040841021
116.000000000000  0.000039977303
117.000000000000  0.000039581238
118.000000000000  0.000039506158
119.000000000000  0.000038627377
120.000000000000  0.000037918505
121.000000000000  0.000037649604
122.000000000000  0.000036888282
123.000000000000  0.000036153154
124.000000000000  0.000035986252
125.000000000000  0.000035290285
126.000000000000  0.000034714206
127.000000000000  0.000033916852
128.000000000000  0.000033421595
129.000000000000  0.000033327594
130.000000000000  0.000032550419
131.000000000000  0.000031891194
132.000000000000  0.000031469371
133.000000000000  0.000031108943
134.000000000000  0.000030462191
135.000000000000  0.000029808943
136.000000000000  0.000029396917
137.000000000000  0.000029021187
138.000000000000  0.000028498962
139.000000000000  0.000027901899
140.000000000000  0.000027498109
141.000000000000  0.000027066275
142.000000000000  0.000026398181
143.000000000000  0.000025854929
144.000000000000  0.000025480127
145.000000000000  0.000025013069
146.000000000000  0.000024346697
147.000000000000  0.000024015872
148.000000000000  0.000023550121
149.000000000000  0.000023240668
150.000000000000  0.000022579273
151.000000000000  0.000022158112
152.000000000000  0.000021563892
153.000000000000  0.000020944243
154.000000000000  0.000020628876
155.000000000000  0.000020187466
156.000000000000  0.000019689522
157.000000000000  0.000019489806
158.000000000000  0.000019058564
159.000000000000  0.000018501609
160.000000000000  0.000018041689
161.000000000000  0.000017369330
162.000000000000  0.000017085519
163.000000000000  0.000016537192
164.000000000000  0.000016160488
165.000000000000  0.000015779208
166.000000000000  0.000015387909
167.000000000000  0.000015032390
168.000000000000  0.000014477149
169.000000000000  0.000014029498
170.000000000000  0.000013836848
171.000000000000  0.000013518597
172.000000000000  0.000012926677
173.000000000000  0.000012593887
174.000000000000  0.000012288045
175.000000000000  0.000011941526
176.000000000000  0.000011552567
177.000000000000  0.000011173599
178.000000000000  0.000010805977
179.000000000000  0.000010490019
180.000000000000  0.000010008037
181.000000000000  0.000009728063
182.000000000000  0.000009471971
183.000000000000  0.000009167929
184.000000000000  0.000008911675
185.000000000000  0.000008610967
186.000000000000  0.000008389405
187.000000000000  0.000008039209
188.000000000000  0.000007785383
189.000000000000  0.000007533917
190.000000000000  0.000007217271
191.000000000000  0.000006997505
192.000000000000  0.000006597841
193.000000000000  0.000006431531
194.000000000000  0.000006250476
195.000000000000  0.000006071532
196.000000000000  0.000005830957
197.000000000000  0.000005653991
198.000000000000  0.000005315606
199.000000000000  0.000005204839
200.000000000000  0.000004872699


==> figures/correlation/truncated/standardized/z2_nlos1000_noiseless.txt <==
   1.0000000000000000       0.90029036981438593     
   2.0000000000000000       0.90029036981438593     
   3.0000000000000000       0.90029036981438593     
   4.0000000000000000       0.90029036981438593     
   5.0000000000000000       0.90029036981438593     
   6.0000000000000000       0.90029036981438593     
   7.0000000000000000       0.90029036981438593     
   8.0000000000000000       0.90029036981438593     
   9.0000000000000000       0.90029036981438593     
   10.000000000000000       0.85530453505787141     
   11.000000000000000       0.85530453505787141     
   12.000000000000000       0.85530453505787141     
   13.000000000000000       0.85530453505787141     
   14.000000000000000       0.87435886154737552     
   15.000000000000000       0.87435886154737552     
   16.000000000000000       0.87435886154737552     
   17.000000000000000       0.88543778178447963     
   18.000000000000000       0.88543778178447963     
   19.000000000000000       0.88703945497485381     
   20.000000000000000       0.88703945497485381     
   21.000000000000000       0.90022937640703071     
   22.000000000000000       0.90022937640703071     
   23.000000000000000       0.91209640276305903     
   24.000000000000000       0.91209640276305903     
   25.000000000000000       0.91209640276305903     
   26.000000000000000       0.91209640276305903     
   27.000000000000000       0.91822050226049312     
   28.000000000000000       0.92927989288233259     
   29.000000000000000       0.92927989288233259     
   30.000000000000000       0.92979697492634905     
   31.000000000000000       0.93119260471201404     
   32.000000000000000       0.93119260471201404     
   33.000000000000000       0.93444154425557124     
   34.000000000000000       0.93806372135987792     
   35.000000000000000       0.94363525482563260     
   36.000000000000000       0.94363525482563260     
   37.000000000000000       0.94363525482563260     
   38.000000000000000       0.94354912621410802     
   39.000000000000000       0.94660168366506248     
   40.000000000000000       0.94741583207908753     
   41.000000000000000       0.94867487731407374     
   42.000000000000000       0.94857938557092591     
   43.000000000000000       0.94906825806567441     
   44.000000000000000       0.95127621398486095     
   45.000000000000000       0.95127621398486095     
   46.000000000000000       0.95205247037758844     
   47.000000000000000       0.95378766264424608     
   48.000000000000000       0.95530578607526229     
   49.000000000000000       0.95656092115356006     
   50.000000000000000       0.95656092115356006     
   51.000000000000000       0.95859244615912609     
   52.000000000000000       0.95859244615912609     
   53.000000000000000       0.95925360400360338     
   54.000000000000000       0.95893060482905557     
   55.000000000000000       0.96111657124643213     
   56.000000000000000       0.96273309916919392     
   57.000000000000000       0.96293846908900471     
   58.000000000000000       0.96350074449463874     
   59.000000000000000       0.96324762153351784     
   60.000000000000000       0.96533485528949514     
   61.000000000000000       0.96586926448059329     
   62.000000000000000       0.96557382949536219     
   63.000000000000000       0.96593653407465574     
   64.000000000000000       0.96648316150754598     
   65.000000000000000       0.96677694437465544     
   66.000000000000000       0.96830733575454575     
   67.000000000000000       0.96793595390050280     
   68.000000000000000       0.96844850324093656     
   69.000000000000000       0.96905747209262438     
   70.000000000000000       0.96919350061601695     
   71.000000000000000       0.96946863883034118     
   72.000000000000000       0.97004933109649250     
   73.000000000000000       0.97112739171768792     
   74.000000000000000       0.97134976453791766     
   75.000000000000000       0.97214443291670272     
   76.000000000000000       0.97321352313879450     
   77.000000000000000       0.97408799321445061     
   78.000000000000000       0.97542927227460940     
   79.000000000000000       0.97596760036008867     
   80.000000000000000       0.97592155582343409     
   81.000000000000000       0.97748865643642424     
   82.000000000000000       0.97801181696244033     
   83.000000000000000       0.97819495759224140     
   84.000000000000000       0.97921246886311097     
   85.000000000000000       0.98082006144639555     
   86.000000000000000       0.98199857703646121     
   87.000000000000000       0.98327179493251571     
   88.000000000000000       0.98355854132671061     
   89.000000000000000       0.98472532181708117     
   90.000000000000000       0.98495063349633460     
   91.000000000000000       0.98550780673565574     
   92.000000000000000       0.98539398278322021     
   93.000000000000000       0.98590161081999550     
   94.000000000000000       0.98673553363712185     
   95.000000000000000       0.98678697057212872     
   96.000000000000000       0.98703878432016823     
   97.000000000000000       0.98730244520228116     
   98.000000000000000       0.98812850669954111     
   99.000000000000000       0.98854745458592586     
   100.00000000000000       0.98850601689133044     
   101.00000000000000       0.98850210798430149     
   102.00000000000000       0.98883932824028031     
   103.00000000000000       0.98887273245530793     
   104.00000000000000       0.98891072780065148     
   105.00000000000000       0.98925878095917141     
   106.00000000000000       0.98998229464627396     
   107.00000000000000       0.99009532423889424     
   108.00000000000000       0.99017386643918903     
   109.00000000000000       0.99041633050725886     
   110.00000000000000       0.99057850700034877     
   111.00000000000000       0.99151454594753230     
   112.00000000000000       0.99166128386196362     
   113.00000000000000       0.99214886916118972     
   114.00000000000000       0.99272417352943743     
   115.00000000000000       0.99283250414933399     
   116.00000000000000       0.99345471125230700     
   117.00000000000000       0.99329900876232791     
   118.00000000000000       0.99319117101331977     
   119.00000000000000       0.99432458141117674     
   120.00000000000000       0.99429529213180590     
   121.00000000000000       0.99366519485181437     
   122.00000000000000       0.99458189327619673     
   123.00000000000000       0.99452212714127119     
   124.00000000000000       0.99437272234219931     
   125.00000000000000       0.99452308710538895     
   126.00000000000000       0.99490108238087394     
   127.00000000000000       0.99426989575367453     
   128.00000000000000       0.99400282318702382     
   129.00000000000000       0.99397045309958243     
   130.00000000000000       0.99341951761463043     
   131.00000000000000       0.99387127522647378     
   132.00000000000000       0.99374566379304241     
   133.00000000000000       0.99325185672898664     
   134.00000000000000       0.99300161960454292     
   135.00000000000000       0.99284358849516485     
   136.00000000000000       0.99300612315899150     
   137.00000000000000       0.99318319889373430     
   138.00000000000000       0.99369506579764844     
   139.00000000000000       0.99345197386797957     
   140.00000000000000       0.99296581999291622     
   141.00000000000000       0.99303086243534655     
   142.00000000000000       0.99286146703101863     
   143.00000000000000       0.99364946684662347     
   144.00000000000000       0.99398071688647749     
   145.00000000000000       0.99484642141123514     
   146.00000000000000       0.99506014712846580     
   147.00000000000000       0.99544591501144264     
   148.00000000000000       0.99519859765398899     
   149.00000000000000       0.99516505898054630     
   150.00000000000000       0.99563289305789893     
   151.00000000000000       0.99553354232375246     
   152.00000000000000       0.99629934105640505     
   153.00000000000000       0.99648069909270620     
   154.00000000000000       0.99681419140638716     
   155.00000000000000       0.99737950351663596     
   156.00000000000000       0.99709093599610898     
   157.00000000000000       0.99724142644988290     
   158.00000000000000       0.99745252482386171     
   159.00000000000000       0.99764514778510061     
   160.00000000000000       0.99774078992601711     
   161.00000000000000       0.99813658731531141     
   162.00000000000000       0.99837689104026894     
   163.00000000000000       0.99908537663217467     
   164.00000000000000       0.99944206073204911     
   165.00000000000000       0.99941519496375342     
   166.00000000000000        1.0001785616413714     
   167.00000000000000        1.0003010070977170     
   168.00000000000000        1.0010227423798959     
   169.00000000000000        1.0012345194636159     
   170.00000000000000        1.0009561992753098     
   171.00000000000000        1.0014454404086062     
   172.00000000000000        1.0024334961492565     
   173.00000000000000        1.0025492960410169     
   174.00000000000000        1.0030353104298591     
   175.00000000000000        1.0034864280927618     
   176.00000000000000        1.0036471725961018     
   177.00000000000000        1.0041112436999338     
   178.00000000000000        1.0053338744454399     
   179.00000000000000        1.0058984980560592     
   180.00000000000000        1.0061465952954560     
   181.00000000000000        1.0059659466768609     
   182.00000000000000        1.0056330637859812     
   183.00000000000000        1.0057416333013898     
   184.00000000000000        1.0061207669219239     
   185.00000000000000        1.0066819011275780     
   186.00000000000000        1.0068365507501122     
   187.00000000000000        1.0073881924470902     
   188.00000000000000        1.0079886991265097     
   189.00000000000000        1.0075447346245237     
   190.00000000000000        1.0076835795812100     
   191.00000000000000        1.0080819055250116     
   192.00000000000000        1.0088185688181557     
   193.00000000000000        1.0090420358873591     
   194.00000000000000        1.0090648782402531     
   195.00000000000000        1.0086369446716399     
   196.00000000000000        1.0088394319645215     
   197.00000000000000        1.0095507857890438     
   198.00000000000000        1.0091286068469749     
   199.00000000000000        1.0099515470129812     
   200.00000000000000        1.0097817342433448     


==> figures/correlation/truncated/standardized/z2_nlos200_noiseless.txt <==
   1.0000000000000000       0.91488002247297406     
   2.0000000000000000       0.91488002247297406     
   3.0000000000000000       0.91488002247297406     
   4.0000000000000000       0.91488002247297406     
   5.0000000000000000       0.91488002247297406     
   6.0000000000000000       0.91488002247297406     
   7.0000000000000000       0.91488002247297406     
   8.0000000000000000       0.91488002247297406     
   9.0000000000000000       0.91488002247297406     
   10.000000000000000       0.84974005987962231     
   11.000000000000000       0.84974005987962231     
   12.000000000000000       0.84974005987962231     
   13.000000000000000       0.84974005987962231     
   14.000000000000000       0.86060174960162905     
   15.000000000000000       0.86060174960162905     
   16.000000000000000       0.86060174960162905     
   17.000000000000000       0.86693591146199089     
   18.000000000000000       0.86693591146199089     
   19.000000000000000       0.86940972107493197     
   20.000000000000000       0.86940972107493197     
   21.000000000000000       0.88063400448112228     
   22.000000000000000       0.88063400448112228     
   23.000000000000000       0.88986947696391705     
   24.000000000000000       0.88986947696391705     
   25.000000000000000       0.88986947696391705     
   26.000000000000000       0.88986947696391705     
   27.000000000000000       0.89452603441409206     
   28.000000000000000       0.90354888337744943     
   29.000000000000000       0.90354888337744943     
   30.000000000000000       0.90581684151229724     
   31.000000000000000       0.90889734326838112     
   32.000000000000000       0.90889734326838112     
   33.000000000000000       0.91120398433348149     
   34.000000000000000       0.91496605716359658     
   35.000000000000000       0.92182441079649102     
   36.000000000000000       0.92182441079649102     
   37.000000000000000       0.92182441079649102     
   38.000000000000000       0.92139090618399389     
   39.000000000000000       0.92422218034199310     
   40.000000000000000       0.92501750013172745     
   41.000000000000000       0.92726662161094842     
   42.000000000000000       0.92762970378160459     
   43.000000000000000       0.92858401497767240     
   44.000000000000000       0.93081585861848304     
   45.000000000000000       0.93081585861848304     
   46.000000000000000       0.93169083749345227     
   47.000000000000000       0.93196516543363761     
   48.000000000000000       0.93183098090702543     
   49.000000000000000       0.93128251038611809     
   50.000000000000000       0.93128251038611809     
   51.000000000000000       0.93125888495990838     
   52.000000000000000       0.93125888495990838     
   53.000000000000000       0.93143300211717051     
   54.000000000000000       0.93149810784173415     
   55.000000000000000       0.93220197684128336     
   56.000000000000000       0.93223489397597104     
   57.000000000000000       0.93161439315584549     
   58.000000000000000       0.93129028612832043     
   59.000000000000000       0.93095769241951398     
   60.000000000000000       0.93096905388889761     
   61.000000000000000       0.93128326524091365     
   62.000000000000000       0.93115319401714547     
   63.000000000000000       0.93138605506321848     
   64.000000000000000       0.93146124923693152     
   65.000000000000000       0.93156311281275750     
   66.000000000000000       0.93265394730091644     
   67.000000000000000       0.93308650108738611     
   68.000000000000000       0.93395235906102547     
   69.000000000000000       0.93475266587123107     
   70.000000000000000       0.93505233149861655     
   71.000000000000000       0.93585330211059392     
   72.000000000000000       0.93670485416607130     
   73.000000000000000       0.93753921845568045     
   74.000000000000000       0.93850196644395167     
   75.000000000000000       0.94018235795429961     
   76.000000000000000       0.94176728001646026     
   77.000000000000000       0.94272135029723803     
   78.000000000000000       0.94467388773996397     
   79.000000000000000       0.94526032285531825     
   80.000000000000000       0.94594776301935846     
   81.000000000000000       0.94825786738178508     
   82.000000000000000       0.94971624807312249     
   83.000000000000000       0.95019734173432546     
   84.000000000000000       0.95174427393917771     
   85.000000000000000       0.95298670861254164     
   86.000000000000000       0.95402556010685013     
   87.000000000000000       0.95554766310107719     
   88.000000000000000       0.95704505590154298     
   89.000000000000000       0.95851244671434011     
   90.000000000000000       0.95882638767221062     
   91.000000000000000       0.95948420734666773     
   92.000000000000000       0.96017496204775099     
   93.000000000000000       0.96151839859018817     
   94.000000000000000       0.96279336426778894     
   95.000000000000000       0.96286873621305358     
   96.000000000000000       0.96328249626364959     
   97.000000000000000       0.96373134338566435     
   98.000000000000000       0.96461032532468771     
   99.000000000000000       0.96490409665476817     
   100.00000000000000       0.96573434103178313     
   101.00000000000000       0.96618101189391103     
   102.00000000000000       0.96637674186860778     
   103.00000000000000       0.96685886669089982     
   104.00000000000000       0.96690247532192131     
   105.00000000000000       0.96705352951462620     
   106.00000000000000       0.96745615702128274     
   107.00000000000000       0.96762464642629165     
   108.00000000000000       0.96806844199588915     
   109.00000000000000       0.96822854821428050     
   110.00000000000000       0.96842150037387609     
   111.00000000000000       0.96900230698026790     
   112.00000000000000       0.96903948094938253     
   113.00000000000000       0.96913495744911760     
   114.00000000000000       0.96932724812356619     
   115.00000000000000       0.96947702317601281     
   116.00000000000000       0.96982548471626484     
   117.00000000000000       0.96985658044394729     
   118.00000000000000       0.96981031828725028     
   119.00000000000000       0.97054386375938306     
   120.00000000000000       0.97091385288845089     
   121.00000000000000       0.97089973296852050     
   122.00000000000000       0.97108954079653664     
   123.00000000000000       0.97139869075906937     
   124.00000000000000       0.97150779702225265     
   125.00000000000000       0.97186848490843236     
   126.00000000000000       0.97227530120330163     
   127.00000000000000       0.97270778484506482     
   128.00000000000000       0.97325597830893007     
   129.00000000000000       0.97316100435337105     
   130.00000000000000       0.97374651692254688     
   131.00000000000000       0.97424076653805314     
   132.00000000000000       0.97471703651674935     
   133.00000000000000       0.97494318458753726     
   134.00000000000000       0.97536711349991334     
   135.00000000000000       0.97597226197864029     
   136.00000000000000       0.97607317596656851     
   137.00000000000000       0.97641377806685148     
   138.00000000000000       0.97687978182894886     
   139.00000000000000       0.97723548364024437     
   140.00000000000000       0.97745230116731474     
   141.00000000000000       0.97793096188955220     
   142.00000000000000       0.97835479008573223     
   143.00000000000000       0.97875432209911339     
   144.00000000000000       0.97920218410115811     
   145.00000000000000       0.97938361524864281     
   146.00000000000000       0.97961948821616018     
   147.00000000000000       0.97969556781493727     
   148.00000000000000       0.97981417542921079     
   149.00000000000000       0.97975850098070438     
   150.00000000000000       0.98016196466804228     
   151.00000000000000       0.98036011697410397     
   152.00000000000000       0.98074125907411214     
   153.00000000000000       0.98087772524381167     
   154.00000000000000       0.98088376162498214     
   155.00000000000000       0.98118285941444583     
   156.00000000000000       0.98126629065666693     
   157.00000000000000       0.98149626523791467     
   158.00000000000000       0.98183988587563487     
   159.00000000000000       0.98187569379009920     
   160.00000000000000       0.98199825841852117     
   161.00000000000000       0.98225175441774604     
   162.00000000000000       0.98270955856344400     
   163.00000000000000       0.98308460281937349     
   164.00000000000000       0.98348672438049733     
   165.00000000000000       0.98427883608393130     
   166.00000000000000       0.98455741897578741     
   167.00000000000000       0.98467131304401301     
   168.00000000000000       0.98559528979186040     
   169.00000000000000       0.98630126216924807     
   170.00000000000000       0.98689062925997939     
   171.00000000000000       0.98759475832941124     
   172.00000000000000       0.98883283432258595     
   173.00000000000000       0.98956627078462089     
   174.00000000000000       0.98981548621264948     
   175.00000000000000       0.99086851260821374     
   176.00000000000000       0.99150681994115730     
   177.00000000000000       0.99314176722970449     
   178.00000000000000       0.99508756040902213     
   179.00000000000000       0.99620482853150860     
   180.00000000000000       0.99763919579406435     
   181.00000000000000       0.99902017610561189     
   182.00000000000000       0.99990908637617759     
   183.00000000000000        1.0012781313099868     
   184.00000000000000        1.0027912070393952     
   185.00000000000000        1.0040688609215249     
   186.00000000000000        1.0053448092054860     
   187.00000000000000        1.0074226452181065     
   188.00000000000000        1.0093632343921606     
   189.00000000000000        1.0110567941919684     
   190.00000000000000        1.0136556719717824     
   191.00000000000000        1.0155838579999685     
   192.00000000000000        1.0183114580973389     
   193.00000000000000        1.0192069337390488     
   194.00000000000000        1.0203888099743841     
   195.00000000000000        1.0218590488707930     
   196.00000000000000        1.0240857849452514     
   197.00000000000000        1.0267658264741024     
   198.00000000000000        1.0308130666465287     
   199.00000000000000        1.0322483696604743     
   200.00000000000000        1.0347372399536574     


==> figures/correlation/truncated/standardized/z3_nlos200_noiseless.txt <==
   1.0000000000000000       0.74652456442310799     
   2.0000000000000000       0.74652456442310799     
   3.0000000000000000       0.74652456442310799     
   4.0000000000000000       0.74652456442310799     
   5.0000000000000000       0.74652456442310799     
   6.0000000000000000       0.74652456442310799     
   7.0000000000000000       0.74652456442310799     
   8.0000000000000000       0.74652456442310799     
   9.0000000000000000       0.74652456442310799     
   10.000000000000000       0.69497556040897102     
   11.000000000000000       0.69497556040897102     
   12.000000000000000       0.69497556040897102     
   13.000000000000000       0.69497556040897102     
   14.000000000000000       0.70059451151670038     
   15.000000000000000       0.70059451151670038     
   16.000000000000000       0.70059451151670038     
   17.000000000000000       0.70412655525444556     
   18.000000000000000       0.70412655525444556     
   19.000000000000000       0.70550773062349492     
   20.000000000000000       0.70550773062349492     
   21.000000000000000       0.71222395651421833     
   22.000000000000000       0.71222395651421833     
   23.000000000000000       0.71815149052577321     
   24.000000000000000       0.71815149052577321     
   25.000000000000000       0.71815149052577321     
   26.000000000000000       0.71815149052577321     
   27.000000000000000       0.72118719120681873     
   28.000000000000000       0.72759919254403094     
   29.000000000000000       0.72759919254403094     
   30.000000000000000       0.72955277440477306     
   31.000000000000000       0.73222880775199606     
   32.000000000000000       0.73222880775199606     
   33.000000000000000       0.73396923445197781     
   34.000000000000000       0.73687530520772315     
   35.000000000000000       0.74270542135211981     
   36.000000000000000       0.74270542135211981     
   37.000000000000000       0.74270542135211981     
   38.000000000000000       0.74249046472392810     
   39.000000000000000       0.74561674277602141     
   40.000000000000000       0.74688159743322757     
   41.000000000000000       0.74889328224499430     
   42.000000000000000       0.74962484398065599     
   43.000000000000000       0.75142363525032763     
   44.000000000000000       0.75350922682061849     
   45.000000000000000       0.75350922682061849     
   46.000000000000000       0.75471730224831668     
   47.000000000000000       0.75519809541971739     
   48.000000000000000       0.75581321362785714     
   49.000000000000000       0.75558042318654861     
   50.000000000000000       0.75558042318654861     
   51.000000000000000       0.75684324504239808     
   52.000000000000000       0.75684324504239808     
   53.000000000000000       0.75715318959867639     
   54.000000000000000       0.75775876249533469     
   55.000000000000000       0.75885438136132599     
   56.000000000000000       0.75943451197913625     
   57.000000000000000       0.75859105180888964     
   58.000000000000000       0.75842945852776145     
   59.000000000000000       0.75797601551421134     
   60.000000000000000       0.75811012397616673     
   61.000000000000000       0.75907155777753010     
   62.000000000000000       0.75877681795378804     
   63.000000000000000       0.75922464097595788     
   64.000000000000000       0.75906550899355496     
   65.000000000000000       0.75918016547538347     
   66.000000000000000       0.76006712050694147     
   67.000000000000000       0.76047795617348191     
   68.000000000000000       0.76116500868411496     
   69.000000000000000       0.76147914820570428     
   70.000000000000000       0.76160795903501000     
   71.000000000000000       0.76193342207801840     
   72.000000000000000       0.76231250826819763     
   73.000000000000000       0.76310864410357659     
   74.000000000000000       0.76360322428646865     
   75.000000000000000       0.76515717418425766     
   76.000000000000000       0.76636265676386761     
   77.000000000000000       0.76715241128423339     
   78.000000000000000       0.76844696552434755     
   79.000000000000000       0.76894985741989919     
   80.000000000000000       0.76972039675773207     
   81.000000000000000       0.77146617706013121     
   82.000000000000000       0.77224134968757741     
   83.000000000000000       0.77233496572371829     
   84.000000000000000       0.77391948907822661     
   85.000000000000000       0.77537408616348880     
   86.000000000000000       0.77656209918481145     
   87.000000000000000       0.77817603738384844     
   88.000000000000000       0.77939562350688130     
   89.000000000000000       0.78127697054591894     
   90.000000000000000       0.78136173158073474     
   91.000000000000000       0.78192839755968979     
   92.000000000000000       0.78267182099227162     
   93.000000000000000       0.78395806727207951     
   94.000000000000000       0.78605395221293717     
   95.000000000000000       0.78634895981787567     
   96.000000000000000       0.78738144917025610     
   97.000000000000000       0.78828462943483435     
   98.000000000000000       0.78937799591667412     
   99.000000000000000       0.78991546426937320     
   100.00000000000000       0.79044174114262700     
   101.00000000000000       0.79129854177477654     
   102.00000000000000       0.79185808440401828     
   103.00000000000000       0.79232514037961344     
   104.00000000000000       0.79264879236381458     
   105.00000000000000       0.79373025714046253     
   106.00000000000000       0.79420486736792195     
   107.00000000000000       0.79479549518864012     
   108.00000000000000       0.79493698742187935     
   109.00000000000000       0.79544639117095506     
   110.00000000000000       0.79529883022123393     
   111.00000000000000       0.79539539056868047     
   112.00000000000000       0.79528405378424227     
   113.00000000000000       0.79560082361765438     
   114.00000000000000       0.79620343914856684     
   115.00000000000000       0.79622291775328646     
   116.00000000000000       0.79574528586374227     
   117.00000000000000       0.79564564468232213     
   118.00000000000000       0.79549526070862187     
   119.00000000000000       0.79515421327646152     
   120.00000000000000       0.79531733353658540     
   121.00000000000000       0.79495798670372442     
   122.00000000000000       0.79465999863177972     
   123.00000000000000       0.79419638791125646     
   124.00000000000000       0.79405059945569834     
   125.00000000000000       0.79308947993920398     
   126.00000000000000       0.79332745263750581     
   127.00000000000000       0.79297139167965969     
   128.00000000000000       0.79259635215098867     
   129.00000000000000       0.79229474912612319     
   130.00000000000000       0.79171812819581333     
   131.00000000000000       0.79083746557801626     
   132.00000000000000       0.79088486242712286     
   133.00000000000000       0.79069582655720982     
   134.00000000000000       0.79027094537124176     
   135.00000000000000       0.78966273723304148     
   136.00000000000000       0.78902594971307738     
   137.00000000000000       0.78814994545912620     
   138.00000000000000       0.78780692144251641     
   139.00000000000000       0.78678235353750170     
   140.00000000000000       0.78652575216297504     
   141.00000000000000       0.78621799583296159     
   142.00000000000000       0.78480927377092857     
   143.00000000000000       0.78385333753191955     
   144.00000000000000       0.78318404365135175     
   145.00000000000000       0.78175897694130758     
   146.00000000000000       0.78079232089318062     
   147.00000000000000       0.77996782514154328     
   148.00000000000000       0.77869638188938228     
   149.00000000000000       0.77749669693188195     
   150.00000000000000       0.77537737665433548     
   151.00000000000000       0.77375119543693782     
   152.00000000000000       0.77143438711002588     
   153.00000000000000       0.76992104879487022     
   154.00000000000000       0.76856828961671864     
   155.00000000000000       0.76641576592002236     
   156.00000000000000       0.76474541331007517     
   157.00000000000000       0.76393626371052892     
   158.00000000000000       0.76224002357433618     
   159.00000000000000       0.75952210867379932     
   160.00000000000000       0.75669989067755061     
   161.00000000000000       0.75258555332138422     
   162.00000000000000       0.75165611092453344     
   163.00000000000000       0.74874540937363698     
   164.00000000000000       0.74687816178115696     
   165.00000000000000       0.74603392517648026     
   166.00000000000000       0.74349399073957634     
   167.00000000000000       0.74147274790557793     
   168.00000000000000       0.73900245518162389     
   169.00000000000000       0.73584746041263493     
   170.00000000000000       0.73532211823266069     
   171.00000000000000       0.73304813348760667     
   172.00000000000000       0.73031083671304997     
   173.00000000000000       0.72903579198157087     
   174.00000000000000       0.72738568940439896     
   175.00000000000000       0.72572384400440415     
   176.00000000000000       0.72447094372820187     
   177.00000000000000       0.72328369894211764     
   178.00000000000000       0.72192653334677703     
   179.00000000000000       0.72080501188151047     
   180.00000000000000       0.71847923934133107     
   181.00000000000000       0.71755735095132667     
   182.00000000000000       0.71665746088670479     
   183.00000000000000       0.71560586696095063     
   184.00000000000000       0.71594722937576594     
   185.00000000000000       0.71634488390498274     
   186.00000000000000       0.71502861800449269     
   187.00000000000000       0.71446249551269914     
   188.00000000000000       0.71372669741965744     
   189.00000000000000       0.71214316692574642     
   190.00000000000000       0.71200666678708746     
   191.00000000000000       0.71403907233221198     
   192.00000000000000       0.71126549336113232     
   193.00000000000000       0.71259419608805818     
   194.00000000000000       0.71304473033470284     
   195.00000000000000       0.71476132163517769     
   196.00000000000000       0.71358773666556174     
   197.00000000000000       0.71214346703180575     
   198.00000000000000       0.70922368722491680     
   199.00000000000000       0.71049879176158814     
   200.00000000000000       0.71028187820902233     


==> figures/simLOSvsRedshift/simulationLOSvsredshift.txt <==
2.00 385.781280118
2.05 401.753904089
2.10 411.350708902
2.15 412.3118695
2.20 399.427352233
2.25 367.410157882
2.30 328.308433433
2.35 289.039326015
2.40 254.723374
2.45 222.153126491
2.50 196.104989902
2.55 173.889443478
2.60 154.360973222
2.65 139.122631344
2.70 126.636371783
2.75 115.464654399
2.80 105.955908057
2.85 96.7851143567
2.90 86.7160813248
2.95 75.9896056532
3.00 66.1981162191
3.05 56.3259925868
3.10 48.275390511
3.15 41.2129144507
3.20 34.5408817955
3.25 28.2382802997
3.30 23.0084902495
3.35 18.9828734027
3.40 15.412994418
3.45 13.6641176148
3.50 12.9853206369
3.55 11.8175903524
3.60 10.6787538298
3.65  9.2372356241
3.70  7.50286783632
3.75  5.96896980852
3.80  4.62831316252
3.85  3.47424039669
3.90  2.34442881579
3.95  1.54720976574
4.00  0.765956666994

